The Spinning Blimp: Design and Control of a Novel Minimalist Aerial Vehicle Leveraging Rotational Dynamics and Locomotion

This paper presents the Spinning Blimp, a novel lighter-than-air (LTA) aerial vehicle designed for low-energy stable flight. Utilizing an oblate spheroid helium balloon for buoyancy, the vehicle achieves minimal energy consumption while maintaining prolonged airborne states. The unique and low-cost design employs a passively arranged wing coupled with a propeller to induce a spinning behavior, providing inherent pendulum-like stabilization. We propose a control strategy that takes advantage of the continuous revolving nature of the spinning blimp to control translational motion. The cost-effectiveness of the vehicle makes it highly suitable for a variety of applications, such as patrolling, localization, air and turbulence monitoring, and domestic surveillance. Experimental evaluations affirm the design's efficacy and underscore its potential as a versatile and economically viable solution for aerial applications.

==> globalTrack1690066700.7698867_-100.csv <==
time x y z pitch roll yaw fx fy fz absz
0.04160737991333008 -1.4332131147384644 1.2809351682662964 0.49571290612220764 3.5612356583736906 3.5853847434800654 -177.65212044011722 -0.43353375438836306 1.2809438705444336 3.0517578125e-05 0.55
0.05563044548034668 -1.4332212209701538 1.280956745147705 0.49570485949516296 3.563475727187413 3.569146336090103 -177.67662245573632 -0.4336030876970392 1.280951976776123 3.0517578125e-05 0.55
0.06972670555114746 -1.4333845376968384 1.2808642387390137 0.49566805362701416 3.460466531437593 3.5771407350926383 -177.84861800119933 -0.4339725840725442 1.2808642387390137 3.0517578125e-05 0.55
0.08369326591491699 -1.4332855939865112 1.2809175252914429 0.4957006275653839 3.5882474080076463 3.5183185512668955 -177.67498280467888 -0.43391195972901764 1.2809298038482666 3.0517578125e-05 0.55
0.24192070960998535 -1.4331482648849487 1.2809557914733887 0.4956878423690796 3.5089437048104677 3.7418279875797156 -177.78431887465024 -0.4352443204408348 1.2809545993804932 3.0517578125e-05 0.55
0.5066461563110352 -1.423313856124878 1.28590989112854 0.48955237865448 5.553556796577469 3.842587971891169 170.03432611876133 -0.42786302373638946 1.2859134674072266 3.0517578125e-05 0.55
0.7614402770996094 -1.3974565267562866 1.2587960958480835 0.4880906343460083 8.885228864103269 1.7753637229275223 139.48956392038676 -0.40433232204241293 1.2602289915084839 3.0517578125e-05 0.55
1.0093886852264404 -1.399946928024292 1.1790999174118042 0.4829552471637726 5.753027168175283 -4.211460298873206 107.69709673481505 -0.40751558597797605 1.1798526048660278 3.0517578125e-05 0.55
1.2829926013946533 -1.4635379314422607 1.126786231994629 0.4710283875465393 11.604904984802841 -11.212918428353293 72.5782577145521 -0.47296351181381063 1.1265980005264282 3.0517578125e-05 0.55
1.532975673675537 -1.5637786388397217 1.1534062623977661 0.4813302755355835 3.7255040837883593 -8.500584251180301 42.10835309556097 -0.5750458269814831 1.1517486572265625 3.0517578125e-05 0.55
1.8005905151367188 -1.5970932245254517 1.2247402667999268 0.48090624809265137 5.849097182273272 -4.445838661784807 6.28735930727292 -0.6137902574892162 1.2229417562484741 3.0517578125e-05 0.55
2.035532236099243 -1.585442304611206 1.2932089567184448 0.48932406306266785 5.711342774717322 -2.8987550161863633 -35.008042273142465 -0.6054349353923589 1.2919106483459473 3.0517578125e-05 0.55
2.2928378582000732 -1.5225657224655151 1.3430801630020142 0.4972783327102661 4.618723802722661 0.8765506554374015 -85.79282414018293 -0.5468473678043863 1.342527985572815 3.0517578125e-05 0.55
2.638974189758301 -1.3790278434753418 1.3015178442001343 0.5512104630470276 -9.393701445612221 1.7562230746336442 -148.77617296342797 -0.4625323431324991 1.3436042070388794 3.0517578125e-05 0.55
2.881381034851074 -1.3781064748764038 1.2457960844039917 0.8474849462509155 -4.201118898842755 4.408483104833836 -157.53801857956316 -0.3765264314195141 1.2618346214294434 3.0517578125e-05 0.55
3.1364872455596924 -1.4100403785705566 1.1645859479904175 1.0819189548492432 -6.632315187774407 18.64038296854321 155.51761375444266 -0.44121707383000996 1.2199054956436157 3.0517578125e-05 0.55
3.367598056793213 -1.3213468790054321 1.0592644214630127 1.2260099649429321 -9.91711633359277 1.5786344519542286 106.02350608643353 -0.4053282849731177 1.1081898212432861 3.0517578125e-05 0.55
3.4750664234161377 -1.270723819732666 0.9907649755477905 1.2811603546142578 -1.0490122436217724 -5.649971833807625 75.39229788248292 -0.3035746099808191 0.993941068649292 3.0517578125e-05 0.55
3.718048572540283 -1.2422250509262085 0.9055994153022766 1.3861974477767944 8.431594914647894 -2.6963722619478077 4.8618950994263415 -0.27530398472446005 0.9056692719459534 3.0517578125e-05 0.55
3.961500883102417 -1.1672492027282715 0.8597182631492615 1.479398250579834 7.712984779389633 5.50708214706384 -70.57783689908631 -0.20354458853555696 0.8616330623626709 3.0517578125e-05 0.55
4.1791205406188965 -1.0889431238174438 0.8017200827598572 1.5511378049850464 5.354372797760484 6.300569946349874 -137.92338520201704 -0.12402880288985582 0.8031455278396606 3.0517578125e-05 0.55
4.41226863861084 -0.981575608253479 0.7049165368080139 1.623573660850525 1.6935649589572765 4.074491308474186 152.9086292872837 -0.018037386041689578 0.7081953883171082 3.0517578125e-05 0.55
4.63139533996582 -0.9225117564201355 0.5797690153121948 1.6704492568969727 4.857697389602226 -1.25671400567321 87.79887577784594 0.04326940162627746 0.5830780267715454 3.0517578125e-05 0.55
4.982929468154907 -0.887085497379303 0.4751140773296356 1.757650375366211 4.211883338170038 0.3454963328231332 -16.25210604252736 0.061741839623780215 0.49480438232421875 3.0517578125e-05 0.55
5.220809459686279 -0.8229610919952393 0.4045032262802124 1.8144030570983887 4.852497860534502 5.934949106658142 -82.49592795425484 0.11740611197447806 0.43595749139785767 3.0517578125e-05 0.55
5.461801528930664 -0.7535940408706665 0.33588117361068726 1.8620049953460693 5.007857105663341 3.687601130571316 -147.47531142064122 0.18618924637634196 0.36291030049324036 3.0517578125e-05 0.55
5.697966575622559 -0.6594004034996033 0.21522165834903717 1.913328766822815 1.294294354565049 3.2523406978620497 140.1014787819775 0.26922088574164643 0.281444787979126 3.0517578125e-05 0.55
5.97500205039978 -0.640041708946228 0.0529758557677269 1.9448530673980713 3.2634324430874377 -4.71788255352281 67.66430113743812 0.33182528080894325 0.05366310477256775 3.0517578125e-05 0.55
6.2119951248168945 -0.6471567749977112 -0.0074411737732589245 1.9734030961990356 3.6053350312858066 -2.79506997968118 0.25848209577299636 0.3268691036351811 -0.0074411737732589245 3.0517578125e-05 0.55
6.472202301025391 -0.6021119952201843 -0.08481666445732117 2.0071914196014404 5.785571367082091 4.002939765577525 -65.50020713380215 0.3739177353224478 -0.08481666445732117 3.0517578125e-05 0.55
6.594874620437622 -0.5912418365478516 -0.13570831716060638 2.0185399055480957 0.9879002769367004 11.504962468641805 -98.73045194034785 0.3866052836531656 -0.13094408810138702 3.0517578125e-05 0.55
6.820021390914917 -0.583063006401062 -0.20611871778964996 2.0347588062286377 0.6255673536800256 9.78144429588991 -153.79241485614187 0.3956638007192339 -0.2054559588432312 3.0517578125e-05 0.55
7.149490833282471 -0.5359904766082764 -0.3627871572971344 2.052180290222168 3.289105256506012 0.36713337032966226 118.10631531056399 0.43828138463092053 -0.2948070466518402 3.0517578125e-05 0.55
7.388930082321167 -0.5841386318206787 -0.5146887302398682 2.043527841567993 7.02244450983057 -6.204746254592015 58.82852955460789 0.4349227789044843 -0.43522322177886963 3.0517578125e-05 0.55
7.602736711502075 -0.6403785347938538 -0.5571107268333435 2.0384397506713867 6.483716635776687 -6.191667084080327 15.94310406604766 0.3607758085996763 -0.5468122959136963 3.0517578125e-05 0.55
7.812007427215576 -0.660606324672699 -0.5949336290359497 2.0351014137268066 2.121127061084891 1.6226121703770033 -46.68634118373342 0.325263551483747 -0.5734667181968689 3.0517578125e-05 0.55
8.02332091331482 -0.6788989305496216 -0.6798908114433289 2.0243420600891113 -12.140311819654226 10.137921152494055 -105.03979394384773 0.30986690847415976 -0.678881049156189 3.0517578125e-05 0.55
8.19923710823059 -0.7172572612762451 -0.7410522699356079 2.015308141708374 -1.6621925874426529 10.229628908055014 -140.42829847921985 0.2720907624910354 -0.7410522699356079 3.0517578125e-05 0.55
8.456262588500977 -0.7550808191299438 -0.8038237690925598 1.991270661354065 1.2441655622703216 11.14150286099532 150.11572772509314 0.2360307251963181 -0.8036049604415894 3.0517578125e-05 0.55
8.677713632583618 -0.7952632308006287 -0.9040151834487915 1.9694890975952148 5.67215125587117 1.2446454022581075 98.9821175610933 0.19743699158445957 -0.902524471282959 3.0517578125e-05 0.55
8.935917377471924 -0.9190045595169067 -1.0090957880020142 1.9380252361297607 9.666098075430922 -3.511412537125067 40.762916415540396 0.07320715759111544 -1.0090957880020142 3.0517578125e-05 0.55
9.166828393936157 -1.0397875308990479 -1.0182268619537354 1.909289002418518 3.545878179201118 0.10584127216738098 -20.7198022437118 -0.04718893997337341 -1.018755555152893 3.0517578125e-05 0.55
9.422495126724243 -1.0971826314926147 -1.0193803310394287 1.8859013319015503 -2.8989084255711313 -0.40272687338888224 -84.74423060227633 -0.10417137682439977 -1.017966866493225 3.0517578125e-05 0.55
9.658592462539673 -1.1851705312728882 -1.0808058977127075 1.8705796003341675 -0.5712477617408984 3.937386971326894 -140.8224428326396 -0.14374713519318483 -1.0496532917022705 3.0517578125e-05 0.55
9.893603801727295 -1.2838611602783203 -1.1119601726531982 1.8511872291564941 -1.9423476071980532 6.240476859520955 167.30039034167686 -0.25083994632001655 -1.1034965515136719 3.0517578125e-05 0.55
10.148268938064575 -1.380279541015625 -1.1391202211380005 1.822859764099121 4.392940983735069 5.310658220711104 99.6307059885614 -0.35570038322923464 -1.1209129095077515 3.0517578125e-05 0.55
10.382859468460083 -1.5266972780227661 -1.1872447729110718 1.799474835395813 9.000673060842418 -1.116603206178143 45.810118100464074 -0.538854982231195 -1.1867667436599731 3.0517578125e-05 0.55
10.608850479125977 -1.6897298097610474 -1.164489507675171 1.7725803852081299 8.904169963292086 -2.677616046173614 -10.588391812567883 -0.7052960504208308 -1.1656016111373901 3.0517578125e-05 0.55
10.843703746795654 -1.7832818031311035 -1.086076021194458 1.7505643367767334 4.285113898299903 1.2435883512797796 -68.05526860252554 -0.80350672986169 -1.0868161916732788 3.0517578125e-05 0.55
11.088722944259644 -1.8593711853027344 -1.0579555034637451 1.7319653034210205 -4.334548155687528 3.4568555477259038 -126.39418232647712 -0.8832091427875379 -1.0581928491592407 3.0517578125e-05 0.55
11.331834554672241 -1.9825462102890015 -1.0414814949035645 1.7191989421844482 -7.845095362069269 4.256284053483 176.9122916471976 -1.0105690027819934 -1.0417869091033936 3.0517578125e-05 0.55
11.53695797920227 -2.088635206222534 -0.9980628490447998 1.7064851522445679 -3.4018846164238163 3.5417777257168352 127.03321993523741 -1.1208582792845343 -0.9991375803947449 3.0517578125e-05 0.55
11.770156621932983 -2.2039639949798584 -0.9514908194541931 1.6872392892837524 4.987468821221984 1.6974949010607105 72.56312808866814 -1.2416905131446794 -0.9515548944473267 3.0517578125e-05 0.55
12.03923511505127 -2.3768179416656494 -0.8809034824371338 1.6677792072296143 5.154630127153979 -1.2669554719587626 7.8011242308388935 -1.421189918573828 -0.882209062576294 3.0517578125e-05 0.55
12.288703680038452 -2.519645929336548 -0.7350614070892334 1.6477186679840088 9.347842050525754 -0.672668456387813 -50.31390336852414 -1.5707038378591223 -0.7387123703956604 3.0517578125e-05 0.55
12.545568227767944 -2.585580825805664 -0.6041479110717773 1.6274653673171997 0.13509166041873685 2.1546433435154855 -113.55747079697474 -1.6462385773460853 -0.6061499714851379 3.0517578125e-05 0.55
12.795153379440308 -2.646772623062134 -0.5350199341773987 1.6130694150924683 -3.4299590496704866 -2.429013673490824 -178.75188465817624 -1.7159466327027035 -0.5356652140617371 3.0517578125e-05 0.55
13.025161027908325 -2.7474870681762695 -0.4549125134944916 1.6107945442199707 2.745664818449012 2.0947072485229783 118.45869035681483 -1.823011970823 -0.4559173285961151 3.0517578125e-05 0.55
13.265913486480713 -2.8266608715057373 -0.3471291959285736 1.601753830909729 4.082383422880701 10.693060090814134 53.176016946414975 -1.9115365620230516 -0.3500518500804901 3.0517578125e-05 0.55
13.508045673370361 -2.9125969409942627 -0.2602035105228424 1.606195092201233 2.7823294119990174 9.078855939155796 -13.789446351013963 -2.0057451681951695 -0.2625991702079773 3.0517578125e-05 0.55
13.686345100402832 -2.980821132659912 -0.1511467546224594 1.6067830324172974 4.622107096944089 0.6268511346169737 -62.15290892986753 -2.08194824273742 -0.1552937775850296 3.0517578125e-05 0.55
13.905817747116089 -2.9753341674804688 0.0003357093082740903 1.5996912717819214 4.364324004078728 -4.69371466819019 -121.75733124760752 -2.087566261444996 -0.0009912083623930812 3.0517578125e-05 0.55
14.130961179733276 -2.9328837394714355 0.06912890821695328 1.6126699447631836 7.4507608453973715 -5.49844607765538 173.05218301899728 -2.053494101080973 0.06875845789909363 3.0517578125e-05 0.55
14.33934998512268 -2.959404706954956 0.11010319739580154 1.641581416130066 5.249857318017224 -0.4557877541176539 115.7592631702539 -2.0852833180028707 0.10621102154254913 3.0517578125e-05 0.55
14.578964710235596 -2.966099500656128 0.22561505436897278 1.665737509727478 0.15133637239135708 10.761544685545093 46.871542298271315 -2.1042319963857032 0.2243984192609787 3.0517578125e-05 0.55
14.800659656524658 -2.9364774227142334 0.30361559987068176 1.691232681274414 -1.9349148950325767 12.70420277327536 -18.707637298009672 -2.0829440272348263 0.30156102776527405 3.0517578125e-05 0.55
15.04419732093811 -2.912349224090576 0.43034446239471436 1.7175389528274536 -2.478564090092898 0.7666715702474112 -89.48827637296044 -2.0697679544316943 0.42509791254997253 3.0517578125e-05 0.55
15.237569570541382 -2.839344024658203 0.5288965702056885 1.7242512702941895 0.7811921469475384 -3.7173613984962457 -141.47877197100735 -2.0052532478246996 0.5273527503013611 3.0517578125e-05 0.55
15.449995279312134 -2.760038375854492 0.5817731022834778 1.7375383377075195 7.6458824308239155 -0.7390936469946676 153.73765393089852 -1.9346860089062057 0.5788256525993347 3.0517578125e-05 0.55
15.645264625549316 -2.7237472534179688 0.6360508799552917 1.7551521062850952 2.0043390133432872 4.696020550213376 102.39809679458621 -1.9039104885308535 0.6315391063690186 3.0517578125e-05 0.55
15.82786250114441 -2.6756391525268555 0.7063683271408081 1.7681243419647217 0.4272602830512984 7.209765100908369 51.55521432175272 -1.8603083970008718 0.7039123177528381 3.0517578125e-05 0.55
16.08115029335022 -2.6076996326446533 0.793048620223999 1.7720839977264404 6.453692150676459 8.195900217241018 -17.096878209923613 -1.79982763918253 0.7919535636901855 3.0517578125e-05 0.55
16.286611557006836 -2.553161859512329 0.8960729837417603 1.779290795326233 4.613595522891825 4.2704783404082844 -75.51086288406705 -1.7523673185681337 0.894140362739563 3.0517578125e-05 0.55
16.52707862854004 -2.4011876583099365 1.029197096824646 1.775087833404541 5.610522582841855 -2.016670171880965 -139.45372679207145 -1.6101383878608084 1.0268179178237915 3.0517578125e-05 0.55
16.747313261032104 -2.2544267177581787 1.048763632774353 1.7639909982681274 8.512690184011511 -4.812998647724335 155.08638574390906 -1.4674180791572917 1.0496960878372192 3.0517578125e-05 0.55
17.00250768661499 -2.1984572410583496 1.0377379655838013 1.773857831954956 6.074729559206461 -4.642249565670313 82.4135612247993 -1.4162533238003114 1.035992980003357 3.0517578125e-05 0.55
17.22468614578247 -2.13572096824646 1.0945998430252075 1.7921295166015625 4.492248308141854 3.033370251744447 18.913178456984408 -1.359778928471976 1.0930830240249634 3.0517578125e-05 0.55
17.464828491210938 -2.041743278503418 1.1217297315597534 1.8121875524520874 1.9339252873703527 9.238437341679502 -51.360418177623636 -1.270378107711743 1.1223113536834717 3.0517578125e-05 0.55
17.66036820411682 -1.979541540145874 1.140830397605896 1.8290081024169922 0.4840758945099659 10.392499661186038 -106.10721809627948 -1.215378796270034 1.1389089822769165 3.0517578125e-05 0.55
17.888338327407837 -1.8537684679031372 1.160011649131775 1.845158338546753 -0.5251732494217191 2.1146730694463733 -170.1622570199937 -1.093560736134839 1.1606943607330322 3.0517578125e-05 0.55
18.141658782958984 -1.741836428642273 1.1159206628799438 1.8548556566238403 0.3991018628528866 -5.185189323782196 123.39591438864392 -0.9822119463465312 1.1164098978042603 3.0517578125e-05 0.55
18.4920654296875 -1.698647141456604 1.0889794826507568 1.8786134719848633 4.088424752538094 -1.1833093255468161 35.37874347877255 -0.9581820094849507 1.0868651866912842 3.0517578125e-05 0.55
18.621837377548218 -1.6386034488677979 1.092737078666687 1.8948239088058472 5.1087658058588 5.124180134838774 -14.711776620213628 -0.8859028199991403 1.093624234199524 3.0517578125e-05 0.55
18.79228949546814 -1.5795376300811768 1.0740265846252441 1.906786322593689 3.0715098022866467 8.83845601590485 -65.65851879824902 -0.8275928253930384 1.074850082397461 3.0517578125e-05 0.55
19.024959564208984 -1.5169868469238281 1.0588171482086182 1.9228746891021729 0.7355821546002355 10.079943306986435 -128.13948579835696 -0.7704878000848552 1.0592001676559448 3.0517578125e-05 0.55
19.211997747421265 -1.4300140142440796 1.0425677299499512 1.9297387599945068 3.54259702571863 5.090826821891715 175.1584296469689 -0.6837637063524782 1.0434441566467285 3.0517578125e-05 0.55
19.443771600723267 -1.3697633743286133 1.0100139379501343 1.933350920677185 -0.08007658946608491 3.0243326130785357 144.5165227735033 -0.6234314744485413 1.0100139379501343 3.0517578125e-05 0.55
19.665202856063843 -1.30669105052948 0.9533699154853821 1.9317353963851929 163.30463347854516 -2.6192278607538477 -112.8569132181562 -0.561734123576157 0.9533699154853821 3.0517578125e-05 0.55
19.922802209854126 -1.1951723098754883 0.8856357336044312 1.9269834756851196 0.5795383426521972 3.36682682251049 0.6587701021260822 -0.456736439861595 0.8879407644271851 3.0517578125e-05 0.55
20.114373207092285 -1.1676256656646729 0.8731743693351746 1.924027681350708 2.436673328649354 7.287595509515492 -10.493172734721083 -0.42451756944074515 0.8731743693351746 3.0517578125e-05 0.55
20.34006977081299 -1.081158995628357 0.7843896746635437 1.8958450555801392 -0.49573751218567996 9.432628071898847 -99.5670356754171 -0.33859094388603955 0.7843896746635437 3.0517578125e-05 0.55
20.66612410545349 -0.9736056327819824 0.7230513095855713 1.867303729057312 7.803991622159447 6.30110377072565 175.64499959941722 -0.30413035367663044 0.7688159346580505 3.0517578125e-05 0.55
20.89795207977295 -0.8886285424232483 0.5991129875183105 1.8519381284713745 2.7407160881250565 4.3509840922806555 115.52368395980344 -0.18768732430371132 0.6723760366439819 3.0517578125e-05 0.55
21.121766805648804 -0.8639523983001709 0.49011924862861633 1.8328367471694946 1.4274985535360716 -0.4285935802442602 64.82355757630665 -0.12404602043050045 0.5301143527030945 3.0517578125e-05 0.55
21.3641197681427 -0.8560128808021545 0.4289369285106659 1.8122998476028442 2.195082151608944 -4.402591185493061 1.6329085057853143 -0.1218077516776555 0.452486127614975 3.0517578125e-05 0.55
21.492433071136475 -0.8295539617538452 0.40502768754959106 1.8051409721374512 5.465259970416294 -1.846949145214959 -27.163327790492886 -0.08504220862390105 0.40502768754959106 3.0517578125e-05 0.55
21.692327976226807 -0.7736907005310059 0.3505045473575592 1.7946624755859375 9.342426253807965 3.473354333820323 -80.41187654511376 -0.029619144873283765 0.35217854380607605 3.0517578125e-05 0.55
21.952924251556396 -0.7256554365158081 0.28148871660232544 1.7849422693252563 4.223368053431424 11.218720720133874 -143.72264589457455 0.01913411379276786 0.2837696969509125 3.0517578125e-05 0.55
22.158445358276367 -0.6641572713851929 0.22804246842861176 1.779632329940796 1.0835185419291975 8.202817681546698 164.75535259453204 0.08212754682609136 0.22995474934577942 3.0517578125e-05 0.55
22.414950132369995 -0.6113020181655884 0.09302064776420593 1.7568747997283936 0.9308579833082983 -3.1061913010937103 101.85299435082355 0.13845329221066766 0.09755650907754898 3.0517578125e-05 0.55
22.62506103515625 -0.6240772008895874 0.010763050056993961 1.7358626127243042 8.543200981789596 -5.498309055209262 48.294063652518346 0.12898134147297854 0.01390068233013153 3.0517578125e-05 0.55
22.894668102264404 -0.6216062307357788 -0.029802007600665092 1.7316292524337769 3.9466640539598665 2.6700803690476116 -19.87405546515998 0.1229800740244924 -0.014918125234544277 3.0517578125e-05 0.55
23.106324434280396 -0.6007579565048218 -0.08226032555103302 1.7256683111190796 2.808281090206444 5.987676849040654 -74.79886417569269 0.14452998364657632 -0.05242117866873741 3.0517578125e-05 0.55
23.312025785446167 -0.5898901224136353 -0.1385136842727661 1.7186126708984375 3.4740400245602734 8.419817082182924 -128.72342476550628 0.15941151195662306 -0.1076633557677269 3.0517578125e-05 0.55
23.54806900024414 -0.5566517114639282 -0.2056492120027542 1.7206488847732544 1.6662610635311228 5.774863803232254 173.49609192603424 0.180294138959443 -0.16608969867229462 3.0517578125e-05 0.55
23.790045499801636 -0.5268505215644836 -0.327208012342453 1.7128344774246216 3.5652895838053666 -2.490396119532006 112.42093131403745 0.23440695527524594 -0.327208012342453 3.0517578125e-05 0.55
24.02613067626953 -0.5706818699836731 -0.43709495663642883 1.6968613862991333 6.932262436767863 -4.337228378741719 52.121862374739415 0.19267852331310564 -0.43709495663642883 3.0517578125e-05 0.55
24.26751470565796 -0.6235286593437195 -0.4667453169822693 1.6967922449111938 3.5723956204842358 -0.8829688436645451 -8.988857710152601 0.1419094032511101 -0.46677491068840027 3.0517578125e-05 0.55
24.366576671600342 -0.6239169239997864 -0.4796837866306305 1.697657823562622 3.340711903773078 0.6439888926830145 -33.430695766560476 0.14160505068246382 -0.47936829924583435 3.0517578125e-05 0.55
24.565211296081543 -0.6245414018630981 -0.5386024117469788 1.6997601985931396 1.988324793333445 6.562142012627231 -84.77086082417142 0.14513315874007052 -0.5365681648254395 3.0517578125e-05 0.55
24.857813596725464 -0.6578390598297119 -0.6248506307601929 1.6960563659667969 -2.0196546436909 8.96178936582906 -158.5383150889537 0.12335583790044707 -0.6045297980308533 3.0517578125e-05 0.55
25.083247184753418 -0.6682910919189453 -0.6826249957084656 1.6932567358016968 0.6491736487474132 7.294920393354891 141.3633293677763 0.10492153991456243 -0.6396670341491699 3.0517578125e-05 0.55
25.289360523223877 -0.7019203901290894 -0.7847537398338318 1.6848505735397339 3.594704333669334 -0.11004851861266128 92.93617968476552 0.09165256417354872 -0.7384949326515198 3.0517578125e-05 0.55
25.508897304534912 -0.7886559367179871 -0.8664996027946472 1.6664543151855469 9.728328404126074 -4.032183041738006 41.364763288879054 0.02431373098415182 -0.8410884737968445 3.0517578125e-05 0.55
25.74964427947998 -0.891710102558136 -0.8713552951812744 1.6540433168411255 5.083785512910988 -1.2202213278278031 -24.454390713187188 -0.11714661717925284 -0.8717384934425354 3.0517578125e-05 0.55
25.985551834106445 -0.9275506734848022 -0.8840656876564026 1.6520644426345825 0.9618977236954714 1.2636125053027991 -83.8919717802571 -0.1528285022908971 -0.8834756016731262 3.0517578125e-05 0.55
26.19585609436035 -0.9688643217086792 -0.9395876526832581 1.6535403728485107 -0.2614843221130895 4.874040282097349 -136.25783882650765 -0.19433946184428935 -0.9395876526832581 3.0517578125e-05 0.55
26.416978359222412 -1.0332645177841187 -0.988494336605072 1.6494877338409424 -2.7704370112163303 4.208720119376709 166.2549569297834 -0.2573536627241174 -0.9883763194084167 3.0517578125e-05 0.55
26.62811827659607 -1.0922865867614746 -1.0245205163955688 1.6444116830825806 2.2307636190601374 2.4776280424324018 112.47242403513191 -0.3162899853801478 -1.023559331893921 3.0517578125e-05 0.55
26.830483436584473 -1.1836435794830322 -1.0748528242111206 1.6456104516983032 5.513009546263079 0.11606066195471614 62.19786200739232 -0.40879439470609125 -1.0746994018554688 3.0517578125e-05 0.55
27.059109926223755 -1.310792088508606 -1.092384696006775 1.6460988521575928 8.34214781114784 -0.10763813374449953 5.09396368938363 -0.5370279848123611 -1.0925661325454712 3.0517578125e-05 0.55
27.278833150863647 -1.399723768234253 -1.0480140447616577 1.6470158100128174 3.4080008248142826 1.4951629800639954 -49.634599952821155 -0.6284755152504445 -1.0487689971923828 3.0517578125e-05 0.55
27.50392436981201 -1.4457132816314697 -1.0180453062057495 1.6506240367889404 -2.2590552937019335 0.6113846149299622 -106.39340346454196 -0.6506542877541364 -1.026806116104126 3.0517578125e-05 0.55
27.692789554595947 -1.5009862184524536 -1.0292502641677856 1.6568037271499634 -2.748980714806007 1.3300319830658354 -155.01649781634933 -0.7001153923099702 -1.0208808183670044 3.0517578125e-05 0.55
27.915043830871582 -1.596840500831604 -1.024906873703003 1.6655097007751465 -1.9085428742590573 4.659490033479449 146.9962870012433 -0.8326143011326612 -1.024906873703003 3.0517578125e-05 0.55
28.14734959602356 -1.6739068031311035 -0.987201988697052 1.665280818939209 3.8639835514386878 8.132071256713889 88.35789264830274 -0.9119615004805418 -0.9873886704444885 3.0517578125e-05 0.55
28.33899188041687 -1.7553859949111938 -0.9758297204971313 1.6662135124206543 5.663702905357946 6.395606730260679 40.5345773792109 -0.9954775242277225 -0.9760094285011292 3.0517578125e-05 0.55
28.56917452812195 -1.8970544338226318 -0.9172494411468506 1.6610839366912842 5.421457957737593 0.18738000054638998 -16.847429695658455 -1.1411551272205371 -0.9187564849853516 3.0517578125e-05 0.55
28.790531158447266 -1.97489595413208 -0.8002271056175232 1.6483997106552124 6.04070710316716 -3.1247023808106746 -73.23305340392805 -1.2242419045972697 -0.8013803362846375 3.0517578125e-05 0.55
29.034106731414795 -1.9893238544464111 -0.7174561619758606 1.6318647861480713 -2.2306265271231243 -0.7246513582932566 -133.54727234861318 -1.2431005950829852 -0.7180864214897156 3.0517578125e-05 0.55
29.25584578514099 -2.058763265609741 -0.6695053577423096 1.6204957962036133 -4.311536819632175 4.968461118943114 170.0687684919421 -1.316889360624766 -0.6703230142593384 3.0517578125e-05 0.55
29.467188358306885 -2.1311867237091064 -0.5730130672454834 1.6063997745513916 -2.489704068303265 6.785913158132305 118.25130157580874 -1.3946639050211855 -0.5744844079017639 3.0517578125e-05 0.55
29.65975260734558 -2.165012836456299 -0.4926937520503998 1.586098551750183 2.07420200021621 6.2181459058419435 71.35872512602799 -1.4327741297969407 -0.49393990635871887 3.0517578125e-05 0.55
29.913095235824585 -2.233063220977783 -0.4142766296863556 1.5521849393844604 8.533503558372143 6.006304224064392 12.475607585609225 -1.5062582653162937 -0.41518643498420715 3.0517578125e-05 0.55
30.172585487365723 -2.324296474456787 -0.22807054221630096 1.5170879364013672 11.128256635652773 -0.3204669158474454 -53.71112671611823 -1.6042836189757452 -0.23281323909759521 3.0517578125e-05 0.55
30.386172771453857 -2.3115100860595703 -0.06332822889089584 1.4820473194122314 5.744290990820306 0.1236038389130181 -107.50939230544545 -1.5991545675618866 -0.06496696919202805 3.0517578125e-05 0.55
30.640897274017334 -2.25262451171875 0.03183005005121231 1.4405241012573242 -1.0624780815189911 -3.620738327797735 -175.03425932970245 -1.5462721753816928 0.031026413664221764 3.0517578125e-05 0.55
30.889933586120605 -2.2668581008911133 0.1205739974975586 1.4191550016403198 -0.6221458975774727 0.24628673488913705 121.73913327744606 -1.566331889393616 0.11897184699773788 3.0517578125e-05 0.55
31.143970489501953 -2.2638792991638184 0.2602802813053131 1.3973758220672607 0.0870003525364802 6.648475138718118 58.06090221929283 -1.5699413186538722 0.2602802813053131 3.0517578125e-05 0.55
31.378268241882324 -2.237208843231201 0.3619712293148041 1.3717188835144043 3.7619715552680657 8.796386424059568 -1.209624676705891 -1.5486967872690178 0.36077043414115906 3.0517578125e-05 0.55
31.618855237960815 -2.2263474464416504 0.5218835473060608 1.349984884262085 7.210844985344144 1.879118421517274 -62.09712605666373 -1.5449370781499974 0.5171846747398376 3.0517578125e-05 0.55
31.850900650024414 -2.132955551147461 0.695830762386322 1.3221184015274048 5.140577810936283 -2.0189447375124603 -121.20187976153687 -1.457459967910009 0.6940041780471802 3.0517578125e-05 0.55
32.07015657424927 -2.0148258209228516 0.7674646377563477 1.2912712097167969 1.1488931516489804 -2.3077489880315225 -178.40877308761762 -1.3450969430964064 0.7670977711677551 3.0517578125e-05 0.55
32.29297757148743 -1.9635897874832153 0.8083564043045044 1.2660077810287476 -3.3666650822992454 -4.378896720271001 123.87769272765841 -1.2961812781877171 0.807364284992218 3.0517578125e-05 0.55
32.531511545181274 -1.9035332202911377 0.9286361336708069 1.2558122873306274 -0.7099839779573004 1.400800054647797 61.34361652525097 -1.242154194981789 0.9255567193031311 3.0517578125e-05 0.55
32.76948523521423 -1.8022382259368896 1.0406301021575928 1.2448956966400146 1.6719192420376248 6.725769003737962 -1.9678029113449618 -1.1451824991295998 1.0385921001434326 3.0517578125e-05 0.55
32.98970031738281 -1.7310147285461426 1.1111303567886353 1.2323895692825317 6.76451877138214 7.028929264901688 -59.38749772318429 -1.0762751849868393 1.1091487407684326 3.0517578125e-05 0.55
33.23052763938904 -1.6082345247268677 1.2268542051315308 1.2255953550338745 4.438213242988279 4.390236230119405 -123.04508233631532 -0.9592856234806517 1.2245069742202759 3.0517578125e-05 0.55
33.46804451942444 -1.4280647039413452 1.285231113433838 1.2088207006454468 3.14172079296707 -2.1864307803864484 173.84543124517725 -0.7808118850132646 1.285400152206421 3.0517578125e-05 0.55
33.68737840652466 -1.3323432207107544 1.2699483633041382 1.198755145072937 0.25000953077853694 -4.457625506186872 116.31830563237084 -0.6830232314016338 1.2699483633041382 3.0517578125e-05 0.55
33.92263746261597 -1.2640427350997925 1.3081775903701782 1.200232982635498 -0.02610419631659014 -1.4677240406292336 56.21243194158039 -0.6160580324608889 1.3081775903701782 3.0517578125e-05 0.55
34.14183259010315 -1.140859842300415 1.357807993888855 1.2069090604782104 3.219796636911367 6.750497204583854 -3.7558602468768942 -0.4936282777666198 1.357807993888855 3.0517578125e-05 0.55
34.38155508041382 -1.0270413160324097 1.3765720129013062 1.207432746887207 3.832067650996728 6.928257773376841 -71.96009608409047 -0.38224222479138587 1.3756628036499023 3.0517578125e-05 0.55
34.617640256881714 -0.9157831072807312 1.418294072151184 1.210652470588684 5.131453337980121 7.260927710122016 -132.31045394809811 -0.2704000705942338 1.41802978515625 3.0517578125e-05 0.55
34.87317228317261 -0.7223262190818787 1.3993322849273682 1.212027907371521 1.6517963887703784 -0.33153232600688426 158.70453489821045 -0.07765529994806392 1.4010790586471558 3.0517578125e-05 0.55
35.09474992752075 -0.6318649053573608 1.32541024684906 1.2117481231689453 1.6046575232275362 -5.385262197886398 99.74301791711297 0.01756128075336394 1.3268165588378906 3.0517578125e-05 0.55
35.32258582115173 -0.5783320069313049 1.3101487159729004 1.2245548963546753 2.6655200725014434 -4.520323548885452 38.28215213757179 0.07002326512942397 1.3098012208938599 3.0517578125e-05 0.55
35.545325756073 -0.4638815224170685 1.306283950805664 1.2443821430206299 3.5613217380298723 5.055501463540347 -21.49943409701178 0.18075677684970554 1.307647466659546 3.0517578125e-05 0.55
35.75892686843872 -0.3638567626476288 1.271787405014038 1.2591397762298584 2.5533657936093843 9.813529403886093 -79.54396330302194 0.29100912166376514 1.2725507020950317 3.0517578125e-05 0.55
36.04991936683655 -0.22314776480197906 1.2445785999298096 1.2847908735275269 5.226371793231436 8.045561184288168 -156.5351451456049 0.38899919956707335 1.2541762590408325 3.0517578125e-05 0.55
36.26212239265442 -0.07443338632583618 1.156837821006775 1.2969855070114136 3.1569769555874108 -0.3744013583516162 144.97961235620429 0.5304839128681194 1.203160285949707 3.0517578125e-05 0.55
36.38743472099304 -0.018642989918589592 1.0841730833053589 1.2980448007583618 3.392248340366914 -3.471051059964181 112.02283080708156 0.6455298595546579 1.089580774307251 3.0517578125e-05 0.55
36.60603165626526 0.00967109389603138 0.9974384903907776 1.3070791959762573 2.722471451801137 -6.106389122446873 51.61880868558029 0.6805245258813579 0.998682975769043 3.0517578125e-05 0.55
36.80379772186279 0.06573674082756042 0.9640180468559265 1.3257631063461304 1.7877438051788808 -2.0393876950571292 0.6708994187541578 0.738785008191764 0.9656855463981628 3.0517578125e-05 0.55
37.02548599243164 0.16516359150409698 0.8827508091926575 1.3471201658248901 3.420268236350059 7.260602175121177 -59.176008676732955 0.8438061745112198 0.88474041223526 3.0517578125e-05 0.55
37.26718878746033 0.23137953877449036 0.7889167666435242 1.3623615503311157 4.312534269208666 10.221376734221602 -124.8997154380218 0.9158065267541058 0.791434645652771 3.0517578125e-05 0.55
37.45876145362854 0.3019860088825226 0.734013557434082 1.3749006986618042 3.782622110680647 8.824989573754483 -175.81533563296674 0.9908221540392883 0.7366121411323547 3.0517578125e-05 0.55
37.70368313789368 0.40614405274391174 0.5707880258560181 1.3854116201400757 3.116989171797028 -1.2303237064308405 118.54623442154866 1.1011563845059056 0.5800058841705322 3.0517578125e-05 0.55
37.91229510307312 0.4112677574157715 0.4229602813720703 1.3831807374954224 3.5990462678213695 -5.320388689396653 63.69991023670262 1.1162716192962403 0.42557868361473083 3.0517578125e-05 0.55
38.221367835998535 0.4044707417488098 0.34236231446266174 1.3962912559509277 1.1928590083984534 -3.577259059965993 -18.8987140503829 1.0997211703116097 0.36593180894851685 3.0517578125e-05 0.55
38.46255373954773 0.44867661595344543 0.2128380984067917 1.417792558670044 1.4126323741965432 6.236796427306447 -84.37288803067796 1.1454264135993444 0.2949691712856293 3.0517578125e-05 0.55
38.65906119346619 0.4467273950576782 0.10949117690324783 1.4325605630874634 0.5115408192790877 11.637370237152485 -141.7958334893426 1.17444435759224 0.1585850566625595 3.0517578125e-05 0.55
38.8806095123291 0.45222562551498413 0.023038577288389206 1.4436379671096802 5.340850676069609 6.211573912490612 155.97732602491428 1.1718797711783697 0.07216724008321762 3.0517578125e-05 0.55
39.09246325492859 0.45898035168647766 -0.12691417336463928 1.4594762325286865 3.1880863727222484 4.6514913229259705 103.37767142892406 1.1970317552088323 -0.12691417336463928 3.0517578125e-05 0.55
39.21269512176514 0.4238934814929962 -0.21787112951278687 1.4630874395370483 4.594508444281503 -2.280403914613959 69.82329390046908 1.1651383052055697 -0.21504081785678864 3.0517578125e-05 0.55
39.421987533569336 0.35528817772865295 -0.29820379614830017 1.4655977487564087 2.723180689399688 -3.834407658580661 27.91358392245042 1.1023596384835745 -0.29820379614830017 3.0517578125e-05 0.55
39.66274666786194 0.28971099853515625 -0.36892786622047424 1.4821914434432983 0.8247225907961223 -2.422083516171627 -46.939139323412114 1.0429822824804544 -0.36892786622047424 3.0517578125e-05 0.55
39.88297152519226 0.2595368027687073 -0.48420217633247375 1.5015321969985962 -8.958891138983914 7.188392727692465 -106.73426744387395 1.020816508544037 -0.4797675311565399 3.0517578125e-05 0.55
40.10349440574646 0.19361422955989838 -0.5826467275619507 1.5194576978683472 0.22246381376305252 9.483172540673385 -167.67028838966328 0.9578829525449853 -0.5826467275619507 3.0517578125e-05 0.55
40.47310543060303 0.09442616254091263 -0.7462436556816101 1.5497266054153442 3.8997958301967603 6.792309148715759 96.33324817579101 0.9162071421328812 -0.6489449143409729 3.0517578125e-05 0.55
40.66682529449463 -0.020009705796837807 -0.856560468673706 1.5598047971725464 4.850294764533092 1.1442358997414492 44.136422644124565 0.8158612019775773 -0.8101296424865723 3.0517578125e-05 0.55
40.89006471633911 -0.16179223358631134 -0.898899495601654 1.5666378736495972 3.4649574605018447 -3.580201695086356 -16.044581254846378 0.6772737477960352 -0.890267014503479 3.0517578125e-05 0.55
41.13182044029236 -0.23051613569259644 -0.9140716791152954 1.5856021642684937 13.530071009792042 -7.929839297312276 -74.52095278741464 0.5731187822009978 -0.900274932384491 3.0517578125e-05 0.55
41.3236448764801 -0.3128066062927246 -0.9844471216201782 1.6017606258392334 1.5344551419576797 3.7851801979629363 -128.37070459350295 0.4742790113608868 -0.9844471216201782 3.0517578125e-05 0.55
41.56560921669006 -0.44244012236595154 -1.0362399816513062 1.611100673675537 4.426839976819981 6.82855620266467 168.2527488852975 0.3474879865136702 -1.0362399816513062 3.0517578125e-05 0.55
41.771681785583496 -0.5237021446228027 -1.0732299089431763 1.6200525760650635 4.448598901839944 9.739508115595575 116.61844415877235 0.2693490973976268 -1.0728998184204102 3.0517578125e-05 0.55
41.984781980514526 -0.6517737507820129 -1.1519089937210083 1.6279913187026978 6.208230615972266 2.714175686906439 63.677248125875586 0.14352097059284916 -1.1505929231643677 3.0517578125e-05 0.55
42.10854411125183 -0.7641066312789917 -1.1774822473526 1.6251885890960693 6.0370193830446315 -2.434102774707094 30.090954114519548 0.03759441102998856 -1.1765713691711426 3.0517578125e-05 0.55
42.43070101737976 -0.9855675101280212 -1.1291327476501465 1.610549807548523 4.518437054585032 -1.6806929375933253 -53.51605861345131 -0.12928068830638603 -1.160485863685608 3.0517578125e-05 0.55
42.63646388053894 -1.0544111728668213 -1.113978624343872 1.6110419034957886 -2.1508689715140537 -0.02017229652018112 -107.85830344810246 -0.21948954351998232 -1.114617943763733 3.0517578125e-05 0.55
42.828463554382324 -1.16365647315979 -1.1261669397354126 1.615336298942566 -1.0195707484018608 3.2021142466501673 -156.4567178470931 -0.3037162534296255 -1.1222500801086426 3.0517578125e-05 0.55
43.056841135025024 -1.3128539323806763 -1.0979688167572021 1.613092303276062 0.3867846665944898 8.867461189974376 144.0568322087329 -0.458933428122324 -1.1166108846664429 3.0517578125e-05 0.55
43.24854874610901 -1.4031774997711182 -1.0695406198501587 1.6062971353530884 2.748252411002527 9.633733876915045 95.24925550911155 -0.6118326364054605 -1.0695406198501587 3.0517578125e-05 0.55
43.4773154258728 -1.5407172441482544 -1.064378261566162 1.5989990234375 7.516396866914558 4.439708855929646 38.578082226412675 -0.749337463089917 -1.0646060705184937 3.0517578125e-05 0.55
43.68605899810791 -1.720483422279358 -0.9910587668418884 1.58591890335083 5.639302705527044 -2.447040112068983 -15.512153559615776 -0.9320341212886232 -0.9927916526794434 3.0517578125e-05 0.55
43.911604166030884 -1.8353008031845093 -0.8512800931930542 1.5616662502288818 7.75283770132837 -5.857982055774604 -75.06412770324836 -1.0527339771825026 -0.8512800931930542 3.0517578125e-05 0.55
44.07883882522583 -1.857395052909851 -0.782779335975647 1.551965355873108 1.6052607242474097 -3.6817794654174274 -117.99822218999289 -1.0770588159868137 -0.7834548950195312 3.0517578125e-05 0.55
44.32844543457031 -1.9415137767791748 -0.7301673293113708 1.5455420017242432 -2.647592040135011 1.6571711876802226 177.8258131543496 -1.1649564544187443 -0.7312769293785095 3.0517578125e-05 0.55
44.52033305168152 -2.033719778060913 -0.6398192644119263 1.5391632318496704 0.1344540191018613 5.561967545746696 129.24538358454018 -1.2614848846747428 -0.6413429379463196 3.0517578125e-05 0.55
44.72063326835632 -2.099414348602295 -0.5425284504890442 1.5289613008499146 2.025654567937916 7.6264441480940555 78.01537194821289 -1.3316270247228328 -0.5441545844078064 3.0517578125e-05 0.55
44.88223099708557 -2.1428494453430176 -0.4851146638393402 1.5200449228286743 4.00672548076605 8.570444717798546 38.58942803833586 -1.3542453424896321 -0.5112584829330444 3.0517578125e-05 0.55
45.0947322845459 -2.244250774383545 -0.3727784752845764 1.5059536695480347 7.812597644198364 2.6980816880980125 -13.144999905629563 -1.4194938826530972 -0.4502241909503937 3.0517578125e-05 0.55
45.290337562561035 -2.3080148696899414 -0.2002902776002884 1.4823298454284668 8.823672387698194 -4.368886724664472 -63.10016235172891 -1.554976303613553 -0.2002902776002884 3.0517578125e-05 0.55
45.48505187034607 -2.2928414344787598 -0.0493793785572052 1.4551335573196411 6.2320522348514285 -2.914124594693615 -111.85996264830287 -1.5448716702839111 -0.0493793785572052 3.0517578125e-05 0.55
45.68330526351929 -2.25205659866333 0.027637707069516182 1.433340072631836 -0.37149911243051376 -3.2270967589615673 -164.06277578051012 -1.5097348880570824 0.026527857407927513 3.0517578125e-05 0.55
45.873483180999756 -2.2691149711608887 0.09347418695688248 1.419905662536621 -1.1598923276857636 -2.0280997208939895 147.14377102840885 -1.53093407945517 0.09347418695688248 3.0517578125e-05 0.55
46.08953666687012 -2.3020176887512207 0.2277737855911255 1.4117764234542847 1.7157042286910502 3.3612588043396583 91.86888937016694 -1.568490508941692 0.2223263531923294 3.0517578125e-05 0.55
46.2750244140625 -2.2956573963165283 0.33953821659088135 1.3986908197402954 0.6174857061805485 7.482230626079445 42.96277485851557 -1.5681364268775653 0.3385682702064514 3.0517578125e-05 0.55
46.47925615310669 -2.29319429397583 0.4380725026130676 1.3865705728530884 6.819631179956516 6.585433266966276 -5.8798677257734715 -1.5706202318744682 0.4367472529411316 3.0517578125e-05 0.55
46.705610036849976 -2.293626308441162 0.6148485541343689 1.3737742900848389 6.694971812625533 0.4999205412109282 -64.18194994156475 -1.5777183254442158 0.6094123721122742 3.0517578125e-05 0.55
46.91281223297119 -2.2247066497802734 0.7840388417243958 1.351984977722168 6.028883994553899 -3.0929442877671844 -117.41008330113412 -1.5159657965128581 0.7804706692695618 3.0517578125e-05 0.55
47.12519192695618 -2.12306547164917 0.8730624914169312 1.33384370803833 1.8688753074873348 -1.2394982328476571 -171.9075586431469 -1.4188133666805487 0.871853768825531 3.0517578125e-05 0.55
47.315123081207275 -2.0834546089172363 0.9171452522277832 1.3223464488983154 -2.315916217952097 -1.170415869005649 139.62308558646063 -1.3820766892828784 0.9151299595832825 3.0517578125e-05 0.55
47.50893783569336 -2.0527520179748535 1.0207079648971558 1.318588137626648 -3.1215320724089604 2.0365987134598043 92.81927931357755 -1.3543872721454662 1.0174245834350586 3.0517578125e-05 0.55
47.73382210731506 -1.9666948318481445 1.1474337577819824 1.3093006610870361 -1.7438531862577982 6.788283719809079 34.15407516177203 -1.2738340563973631 1.1462005376815796 3.0517578125e-05 0.55
47.947044134140015 -1.895908236503601 1.228272795677185 1.2944234609603882 6.066121357395546 5.437167591099281 -17.641995053933055 -1.2065058997686844 1.227028489112854 3.0517578125e-05 0.55
48.15411114692688 -1.84111750125885 1.3305236101150513 1.2796603441238403 10.454272968761517 4.678224587114456 -68.10798725218281 -1.1554309501121527 1.3289848566055298 3.0517578125e-05 0.55
48.36516618728638 -1.7154256105422974 1.4654147624969482 1.2686662673950195 8.339613406205398 2.127926343453246 -121.04474208367073 -1.0343865992389483 1.4639400243759155 3.0517578125e-05 0.55
48.53930068016052 -1.5756410360336304 1.5289875268936157 1.2528554201126099 6.408755677682102 -0.40353368171321835 -166.26383592394322 -0.8967789937290416 1.5285743474960327 3.0517578125e-05 0.55
48.764347553253174 -1.4475090503692627 1.5309514999389648 1.2313181161880493 0.6929644789682955 -3.844001170635521 137.24097360378016 -0.7703043968060791 1.5311156511306763 3.0517578125e-05 0.55
48.98952031135559 -1.3797353506088257 1.5686485767364502 1.2183409929275513 -1.2764045367277885 -2.531762863310131 79.5573309325194 -0.7046671349394057 1.5670287609100342 3.0517578125e-05 0.55
49.20694184303284 -1.2728962898254395 1.6417293548583984 1.2138395309448242 -0.19413268958986596 3.6451845260861186 23.10684676672379 -0.5987881090395326 1.6409395933151245 3.0517578125e-05 0.55
49.434425354003906 -1.1501562595367432 1.68180513381958 1.2076928615570068 3.927194768233894 6.572556217280719 -34.3009040614635 -0.4778386049222254 1.6812111139297485 3.0517578125e-05 0.55
49.63970232009888 -1.0583257675170898 1.7217789888381958 1.202736258506775 7.08981066520067 6.701002924009952 -84.96784367119929 -0.3864548940716387 1.7201318740844727 3.0517578125e-05 0.55
49.864422082901 -0.8901106119155884 1.7747905254364014 1.1992592811584473 5.468374680144444 2.025370491435731 -142.4949366132018 -0.22011596627722035 1.7743699550628662 3.0517578125e-05 0.55
50.074528217315674 -0.7175568342208862 1.7617321014404297 1.1863425970077515 4.152763504354572 -0.23917011342491515 162.5885619139601 -0.04714085451802286 1.763540267944336 3.0517578125e-05 0.55
50.298349142074585 -0.6200087666511536 1.7059171199798584 1.175589680671692 -1.5391168899904328 -1.8612865553632438 105.60480183559683 0.05637680052552746 1.7071031332015991 3.0517578125e-05 0.55
50.50534677505493 -0.5501041412353516 1.703235149383545 1.1735451221466064 -4.723186557678768 -3.2010560360391955 53.77510509011277 0.12646737352782272 1.7023142576217651 3.0517578125e-05 0.55
50.69573640823364 -0.42988482117652893 1.7054914236068726 1.1784859895706177 -0.29007359852133907 1.8299169466259972 5.377807972298301 0.24947920680491875 1.705612063407898 3.0517578125e-05 0.55
50.8872332572937 -0.3056999146938324 1.6754474639892578 1.1810064315795898 1.7983579354654204 7.1213779001914235 -43.74605689191909 0.37686693294670653 1.6760683059692383 3.0517578125e-05 0.55
51.10995602607727 -0.2006712108850479 1.6462187767028809 1.1767688989639282 5.573055746668729 8.334299749276461 -99.09947770274633 0.4852883788205929 1.6462512016296387 3.0517578125e-05 0.55
51.32321238517761 -0.058493174612522125 1.6348427534103394 1.1777145862579346 7.033526542695268 6.427942273116063 -151.8582571312535 0.6281134702733799 1.6360284090042114 3.0517578125e-05 0.55
51.51732420921326 0.10157551616430283 1.5617021322250366 1.1754640340805054 5.121331289073156 1.1544742043629657 156.39189306061007 0.7925620092091654 1.5651109218597412 3.0517578125e-05 0.55
51.712069272994995 0.1995450109243393 1.4508354663848877 1.1657142639160156 2.7889227338237923 -2.425474861019248 107.06291671733364 0.8966054546607722 1.4585410356521606 3.0517578125e-05 0.55
51.90304255485535 0.2333642691373825 1.3790159225463867 1.1624882221221924 -1.7792101953817163 -2.97689521966013 57.73320908241981 0.936342585580948 1.380739450454712 3.0517578125e-05 0.55
52.097429037094116 0.30249783396720886 1.3464577198028564 1.1675008535385132 0.5444516018956865 -3.6769172248891873 6.710738333381448 1.007759522516763 1.3481807708740234 3.0517578125e-05 0.55
52.272562980651855 0.3965780436992645 1.287158489227295 1.1774944067001343 3.048921586003268 4.001060981640474 -39.873593294432865 1.106416479718125 1.2903865575790405 3.0517578125e-05 0.55
52.52987766265869 0.4975905120372772 1.182660698890686 1.1828064918518066 5.273686034430294 9.418807044530789 -106.83870421952274 1.1902542464589898 1.213392972946167 3.0517578125e-05 0.55
52.69321060180664 0.5580761432647705 1.1380605697631836 1.1852110624313354 6.983765949777158 8.390282038335842 -148.67556515321473 1.2524350869041658 1.1568433046340942 3.0517578125e-05 0.55
52.80467128753662 0.6194205284118652 1.0951571464538574 1.1873637437820435 6.231730795829613 6.522031165601806 -176.75106573157225 1.3465824147467433 1.098059058189392 3.0517578125e-05 0.55
53.012030601501465 0.7231351733207703 0.9428118467330933 1.1859418153762817 4.3275090469918736 -0.631688534233185 127.75632083285979 1.458376231355934 0.9476767182350159 3.0517578125e-05 0.55
53.22599506378174 0.7429069876670837 0.7792117595672607 1.171980857849121 5.957080713096029 -4.845339161937073 75.15517092811244 1.4883697257213528 0.7846893668174744 3.0517578125e-05 0.55
53.412455558776855 0.7265722155570984 0.7125670909881592 1.1643797159194946 -1.1412391036926093 -4.8443786920354555 24.860025795804276 1.4778727366473874 0.713156521320343 3.0517578125e-05 0.55
53.6180853843689 0.7681460380554199 0.6430761814117432 1.170967698097229 -1.8105156176016195 -0.5374695474004616 -28.41594228054809 1.5248212223958784 0.6458262801170349 3.0517578125e-05 0.55
53.82481789588928 0.810699462890625 0.5152967572212219 1.1782785654067993 1.5963215520097385 5.292775565237828 -81.44266360409013 1.5767570267715392 0.5166667699813843 3.0517578125e-05 0.55
54.01813244819641 0.8180644512176514 0.4031986594200134 1.177549123764038 3.928931528217791 8.212389427950981 -134.1617628928105 1.5907529916722187 0.4070977568626404 3.0517578125e-05 0.55
54.23074007034302 0.8404623866081238 0.30963048338890076 1.1786668300628662 8.102321900131681 8.001369453400569 172.30853445682502 1.618775148636503 0.3150079548358917 3.0517578125e-05 0.55
54.53452754020691 0.858782947063446 0.0639096051454544 1.1797058582305908 3.079854669628621 2.8410858263433614 93.02027686194967 1.6576471720166515 0.19284003973007202 3.0517578125e-05 0.55
54.72657561302185 0.7880176305770874 -0.072444386780262 1.168717622756958 3.1061529609437355 -4.137572252258029 41.57900504192518 1.6224455258203314 -0.019635362550616264 3.0517578125e-05 0.55
54.93405795097351 0.7398128509521484 -0.11452959477901459 1.1650993824005127 1.7447912162962829 -5.786986113911252 9.698830777628796 1.5481043618672008 -0.110982246696949 3.0517578125e-05 0.55
55.14570760726929 0.7110523581504822 -0.21570608019828796 1.1756311655044556 0.4615135489634157 -1.1129200401665382 -67.79427079197754 1.5229921603096384 -0.17214307188987732 3.0517578125e-05 0.55
55.38101148605347 0.6596813201904297 -0.3563891351222992 1.1860853433609009 2.53994528428637 7.54986387646165 -132.4551711831383 1.4833368176984045 -0.3554908037185669 3.0517578125e-05 0.55
55.49347686767578 0.6520025730133057 -0.37060296535491943 1.1869442462921143 3.1234485557163145 9.919957941169033 -142.37042284753397 1.4773175055657954 -0.37060296535491943 3.0517578125e-05 0.55
55.71541714668274 0.5916227698326111 -0.47366878390312195 1.1954811811447144 4.918649846976484 11.029618163709348 153.54427348514258 1.423946880623328 -0.47366878390312195 3.0517578125e-05 0.55
55.91917133331299 0.5073962211608887 -0.651311993598938 1.2028595209121704 4.103167913424019 1.2091143061642526 85.10036304918339 1.3508415167632908 -0.6449205279350281 3.0517578125e-05 0.55
56.159268379211426 0.3370383083820343 -0.7698023319244385 1.1909103393554688 8.257427048383304 -3.4558915300610353 25.138160212737777 1.1823113685719948 -0.7698023319244385 3.0517578125e-05 0.55
56.364956855773926 0.21788640320301056 -0.7849711775779724 1.189200758934021 3.615280785300851 -6.5236746780963415 -34.3763178631692 1.068949215249574 -0.7849778532981873 3.0517578125e-05 0.55
56.67030358314514 0.11072208732366562 -0.8794983625411987 1.2026180028915405 1.4391211466897535 3.7742483093632933 -116.41623790612987 1.013540113023465 -0.832911491394043 3.0517578125e-05 0.55
56.881497859954834 -0.01701909676194191 -0.9539318084716797 1.208871841430664 1.9788142988924573 7.990290866521126 -173.02754292467824 0.9096019236158386 -0.9212791323661804 3.0517578125e-05 0.55
57.086390018463135 -0.12164726108312607 -0.9950528144836426 1.2144601345062256 1.5443845174336925 10.88103376046602 130.6874459213304 0.7937390333658172 -0.973605751991272 3.0517578125e-05 0.55
57.29227876663208 -0.22901751101016998 -1.067129135131836 1.2206591367721558 4.797234702463937 6.957131150414104 76.91520091948452 0.6999885706751848 -1.0258100032806396 3.0517578125e-05 0.55
57.493123054504395 -0.40788450837135315 -1.1221792697906494 1.224378228187561 3.995380981227669 0.27922300221132795 22.21992278410743 0.46666802567626964 -1.1220448017120361 3.0517578125e-05 0.55
57.690061807632446 -0.5712888836860657 -1.1036276817321777 1.2201170921325684 4.69469819292999 -6.288806705698205 -31.88635976727852 0.30391753061645616 -1.1043277978897095 3.0517578125e-05 0.55
57.906970500946045 -0.6606529355049133 -1.0701613426208496 1.2272837162017822 0.9989804333288799 -3.342625902678919 -90.43408193619908 0.21418560825464128 -1.0701613426208496 3.0517578125e-05 0.55
58.066906213760376 -0.7322404384613037 -1.089498519897461 1.2412811517715454 1.608060817229668 -0.010117532235700425 -134.3681321458862 0.1450459396574787 -1.089084267616272 3.0517578125e-05 0.55
58.15986514091492 -0.7917876839637756 -1.1010242700576782 1.2479331493377686 2.5945209181144713 3.253600303923807 -159.6125133926776 0.09034779343850163 -1.1005504131317139 3.0517578125e-05 0.55
58.41039776802063 -0.9561974406242371 -1.088314175605774 1.263015866279602 0.6522924421821487 10.552994022902793 129.53658386660413 -0.027816204125431815 -1.0993951559066772 3.0517578125e-05 0.55
58.60606408119202 -1.051051378250122 -1.073330283164978 1.2743415832519531 1.7684082985946752 10.517637079455268 76.11116548547069 -0.12991032944404018 -1.0758711099624634 3.0517578125e-05 0.55
58.79806637763977 -1.189429759979248 -1.0684717893600464 1.2856507301330566 2.7743204392240313 4.1913161807511745 23.7793971853456 -0.22980800401912405 -1.0754202604293823 3.0517578125e-05 0.55
59.009498834609985 -1.362608790397644 -0.9901489615440369 1.2858997583389282 3.5241196535633192 -4.912573719894358 -35.745692679451935 -0.420866197141591 -1.03359854221344 3.0517578125e-05 0.55
59.2184693813324 -1.4443577527999878 -0.8809085488319397 1.2870204448699951 6.431580300208873 -7.448711142774678 -95.26332968097265 -0.5715218795574578 -0.8809085488319397 3.0517578125e-05 0.55
59.42261719703674 -1.4784871339797974 -0.8442489504814148 1.296908974647522 2.480296838970728 -1.472693035262426 -131.92950245091552 -0.6075827101600417 -0.8442489504814148 3.0517578125e-05 0.55
59.618841886520386 -1.4784871339797974 -0.8442489504814148 1.296908974647522 2.480296838970728 -1.472693035262426 -131.92950245091552 -0.6094582780645772 -0.8442489504814148 3.0517578125e-05 0.55
59.79317569732666 -1.6923227310180664 -0.7149901390075684 1.328479528427124 -0.12591470681922448 10.861641948534885 105.81622849538094 -0.8253402426108735 -0.7149901390075684 3.0517578125e-05 0.55
60.01971983909607 -1.7606115341186523 -0.6399520635604858 1.3453030586242676 1.5444114781471345 10.762048362093752 43.513145090396804 -0.8946922629363367 -0.6414929628372192 3.0517578125e-05 0.55
60.208723306655884 -1.8607064485549927 -0.5682429075241089 1.3586997985839844 2.214919841310084 4.41762808548248 -8.014690503193755 -0.9987332831800243 -0.5699255466461182 3.0517578125e-05 0.55
60.43664360046387 -1.957811713218689 -0.3955134451389313 1.3614311218261719 5.338125902270675 -4.6987851275791925 -72.61959768638054 -1.100032582858927 -0.40017998218536377 3.0517578125e-05 0.55
60.60974740982056 -1.9562840461730957 -0.28163936734199524 1.366081953048706 6.005229123697157 -5.875858236515543 -120.47684818609491 -1.1038198658811447 -0.28282618522644043 3.0517578125e-05 0.55
60.8045449256897 -1.9519786834716797 -0.2170736938714981 1.3795011043548584 2.5188124723072516 -2.589752836515703 -173.2467023858655 -1.095524841110362 -0.24391628801822662 3.0517578125e-05 0.55
61.01109600067139 -1.9990181922912598 -0.12589995563030243 1.395099401473999 1.693015837781601 2.7546065487816573 129.60551043809377 -1.125610112521951 -0.18097923696041107 3.0517578125e-05 0.55
61.19896602630615 -2.0262560844421387 -0.014271305873990059 1.4096643924713135 2.0910049984359222 7.813421816613304 78.00257629475402 -1.1849926523121457 -0.014271305873990059 3.0517578125e-05 0.55
61.44042944908142 -2.038861036300659 0.10053292661905289 1.4253206253051758 -0.12752422531525504 7.63370433263189 10.311057025415886 -1.2025960622573544 0.10053292661905289 3.0517578125e-05 0.55
61.660274028778076 -2.0802524089813232 0.2466437667608261 1.4363303184509277 6.147500036964128 2.595060068934728 -46.2870035924866 -1.2486933480354072 0.2466437667608261 3.0517578125e-05 0.55
61.88505792617798 -2.0491931438446045 0.4513121247291565 1.4352864027023315 5.912331787700435 -4.533412644620557 -107.59982296471432 -1.2224186084237174 0.4513121247291565 3.0517578125e-05 0.55
62.0886435508728 -1.960995078086853 0.5580942630767822 1.435365080833435 5.508605322178054 -3.8111931266922134 -160.97790199783037 -1.1381991915855998 0.5580942630767822 3.0517578125e-05 0.55
62.32834601402283 -1.9196476936340332 0.6180083751678467 1.4427132606506348 0.3794590337116321 -1.126395181463177 133.41137678806456 -1.1013671478186544 0.6169765591621399 3.0517578125e-05 0.55
62.53386616706848 -1.9000425338745117 0.7343539595603943 1.4524025917053223 0.5782336583925017 2.9741562745825885 80.5120151528635 -1.0860271214908972 0.7326368093490601 3.0517578125e-05 0.55
62.75750255584717 -1.8391826152801514 0.8607094287872314 1.4614522457122803 0.02205175128628744 8.624866597986415 20.15050258970684 -1.0283803708438903 0.8607094287872314 3.0517578125e-05 0.55
62.97917866706848 -1.7883145809173584 0.9566084146499634 1.468387246131897 6.699860628974514 6.231063749886258 -35.75371674479694 -0.9818379670637578 0.9535725116729736 3.0517578125e-05 0.55
63.184521436691284 -1.727702021598816 1.0973896980285645 1.4769455194473267 4.679592338397814 3.563491507196379 -87.85415591754872 -0.9257997248846106 1.0930393934249878 3.0517578125e-05 0.55
63.40825963020325 -1.5749211311340332 1.2354286909103394 1.471680760383606 6.401939986963212 -4.190933596442655 -147.15292055641294 -0.7775424075359626 1.2331115007400513 3.0517578125e-05 0.55
63.58120512962341 -1.4639114141464233 1.2646876573562622 1.470658302307129 4.672709732602169 -3.8696449480698574 167.7547188602213 -0.665516442327042 1.2646265029907227 3.0517578125e-05 0.55
63.79115891456604 -1.4023487567901611 1.2831745147705078 1.4769287109375 -1.707570909643727 -2.3789596631606393 114.6969441400658 -0.6041896205017356 1.2825984954833984 3.0517578125e-05 0.55
63.98182702064514 -1.338559865951538 1.3594321012496948 1.4841864109039307 -2.4980247433891076 0.3233227725021408 68.32603715658212 -0.5419472144892041 1.3594321012496948 3.0517578125e-05 0.55
64.19257378578186 -1.2191672325134277 1.4426666498184204 1.4932271242141724 0.2171967659441196 6.378115536874087 11.278882073202714 -0.42521978035011804 1.441856026649475 3.0517578125e-05 0.55
64.41966009140015 -1.1066081523895264 1.4963970184326172 1.498888611793518 3.250639327461426 9.618910256998387 -45.404552801365355 -0.312491168806343 1.4956881999969482 3.0517578125e-05 0.55
64.64515018463135 -0.9962679743766785 1.5814125537872314 1.5015835762023926 6.787115413144527 5.568592146802201 -102.33178048456794 -0.20463126776451576 1.5786980390548706 3.0517578125e-05 0.55
64.85066342353821 -0.8203313946723938 1.6418209075927734 1.5019489526748657 6.609204848852458 0.30441409120276897 -155.0590222028802 -0.030382869475401864 1.6416760683059692 3.0517578125e-05 0.55
65.05697846412659 -0.6591281294822693 1.6223340034484863 1.495621919631958 5.703611995715616 -3.7307620411612277 150.39396827893364 0.1357311045588497 1.622746229171753 3.0517578125e-05 0.55
65.26266622543335 -0.5806218385696411 1.58881676197052 1.4946519136428833 0.11296901357536777 -1.9480240126436346 98.77186078577074 0.21690416487522612 1.5885536670684814 3.0517578125e-05 0.55
65.4371383190155 -0.509502112865448 1.6103435754776 1.4965553283691406 -3.878815701546022 0.7885716489236642 56.409625909718194 0.2873521849133621 1.6090795993804932 3.0517578125e-05 0.55
65.63110089302063 -0.37639302015304565 1.6205761432647705 1.4975343942642212 -2.8499863675844597 5.20194816925316 8.99630774066105 0.4217325230179066 1.6210899353027344 3.0517578125e-05 0.55
65.82108616828918 -0.2554709315299988 1.591958999633789 1.4921143054962158 -1.0748518545877577 7.65158102201426 -39.66697112219811 0.5463308258296959 1.5928754806518555 3.0517578125e-05 0.55
66.00294375419617 -0.17218950390815735 1.571323275566101 1.4829306602478027 3.3981952835075933 7.306319093418794 -85.3426156944737 0.6319767787197252 1.5716361999511719 3.0517578125e-05 0.55
66.20449995994568 -0.05475609749555588 1.5732471942901611 1.4705723524093628 10.604056727834385 3.8587506348939224 -133.21223649745338 0.7547425003789605 1.5732768774032593 3.0517578125e-05 0.55
66.44410705566406 0.1527710109949112 1.5090583562850952 1.4591792821884155 7.060803283511099 1.923118056663597 167.09433095521067 0.964836925378018 1.5114715099334717 3.0517578125e-05 0.55
66.64762210845947 0.2724739909172058 1.398752212524414 1.4403585195541382 6.647846771072838 -0.9486718265264144 115.48982916754666 1.0814336720980133 1.4157509803771973 3.0517578125e-05 0.55
66.8703727722168 0.30425533652305603 1.3396213054656982 1.425351858139038 -0.473437395328062 -2.417147575187516 86.14897308724623 1.1318734640543686 1.3396213054656982 3.0517578125e-05 0.55
67.09012413024902 0.41607365012168884 1.2812955379486084 1.3988481760025024 -3.4129021189717634 -2.0082573003633573 9.700027784130981 1.24652004318097 1.282427430152893 3.0517578125e-05 0.55
67.33076119422913 0.5592391490936279 1.1860469579696655 1.3802839517593384 -3.9822455128338703 7.2419184771323 -51.561636948517695 1.3975239295500537 1.1886837482452393 3.0517578125e-05 0.55
67.53478860855103 0.6214319467544556 1.0938222408294678 1.3538129329681396 0.7963132114101671 7.7429971554260595 -103.22651564178052 1.4683381734694847 1.095095157623291 3.0517578125e-05 0.55
67.75570249557495 0.6928786635398865 1.0307338237762451 1.325742483139038 6.958345343117511 7.051706170548924 -156.53695762729694 1.5464316660512745 1.0329207181930542 3.0517578125e-05 0.55
67.97986078262329 0.8074545860290527 0.9048353433609009 1.2988920211791992 6.2182197915023885 3.07780653634381 147.82876357163926 1.6655588539952317 0.9088839888572693 3.0517578125e-05 0.55
68.1708915233612 0.8554380536079407 0.7557821869850159 1.2710685729980469 5.350924482048164 0.6707311564040171 102.23194023603006 1.7237195531632303 0.7597526907920837 3.0517578125e-05 0.55
68.39570426940918 0.8425806760787964 0.6351969242095947 1.235757827758789 -3.212805501269872 -1.20313983694565 45.775994922992936 1.720278005056398 0.6369549632072449 3.0517578125e-05 0.55
68.71563744544983 0.8633288741111755 0.5640639066696167 1.2093729972839355 -4.4311979893280125 -3.107910884393658 -5.23650751156661 1.7450472900131293 0.5706077218055725 3.0517578125e-05 0.55
68.92109942436218 0.9252609014511108 0.38630181550979614 1.181154489517212 1.1523095688952787 3.539915740883694 -82.72092927937753 1.8040601585032816 0.46481069922447205 3.0517578125e-05 0.55
69.02917313575745 0.927521824836731 0.31971219182014465 1.1668123006820679 3.1878598011128365 7.326875969378898 -113.78456575809113 1.8295452020915652 0.3231890797615051 3.0517578125e-05 0.55
69.22299528121948 0.9284262657165527 0.23688951134681702 1.1457265615463257 4.784114610664276 10.799013445684709 -162.80882377550634 1.8375805222453243 0.2387014627456665 3.0517578125e-05 0.55
69.44215726852417 0.9660759568214417 0.11191494017839432 1.1278603076934814 8.90368905984594 4.54121033121226 144.34724727187464 1.8831501259565433 0.1171061247587204 3.0517578125e-05 0.55
69.65406441688538 0.9486205577850342 -0.07397942990064621 1.1051299571990967 4.0481584002236595 1.0948981418856856 87.8658676462715 1.87686570520815 -0.06939280778169632 3.0517578125e-05 0.55
69.84551787376404 0.8604713678359985 -0.1975526213645935 1.078887701034546 3.3168543105773742 -4.704417708687396 38.196760263435976 1.7981716020348444 -0.1942196935415268 3.0517578125e-05 0.55
70.04536366462708 0.789804995059967 -0.25070443749427795 1.0586042404174805 -1.100116850472682 -5.42544236256264 -11.867218256626131 1.7307007559644272 -0.2494698017835617 3.0517578125e-05 0.55
70.23097491264343 0.7725750803947449 -0.32603591680526733 1.049570083618164 -0.5354685019656268 -1.7315345776663018 -60.095908245668134 1.721438549044518 -0.3189490735530853 3.0517578125e-05 0.55
70.40892434120178 0.7347132563591003 -0.4382908046245575 1.0442277193069458 0.94056929635858 4.854380347970423 -106.1539153196417 1.6917073717631832 -0.4314940273761749 3.0517578125e-05 0.55
70.66755318641663 0.6312245726585388 -0.5687181353569031 1.0307843685150146 3.291604661945765 9.6248648678873 -172.0001078178279 1.620173688468094 -0.537825345993042 3.0517578125e-05 0.55
70.86456751823425 0.5756866931915283 -0.6637183427810669 1.0218130350112915 7.009769904348315 6.26848221267734 139.12179665005183 1.5693815952200112 -0.6050297021865845 3.0517578125e-05 0.55
71.05659747123718 0.49371403455734253 -0.8062854409217834 1.0148192644119263 5.691597438628403 3.0874853225414665 91.22138378851857 1.5181943645518705 -0.7242730259895325 3.0517578125e-05 0.55
71.26978206634521 0.3221987187862396 -0.9320363998413086 0.9948798418045044 5.275579312036389 -3.9865255383862133 33.59575234064183 1.405676657356543 -0.8697678446769714 3.0517578125e-05 0.55
71.38339376449585 0.2314576655626297 -0.9563819766044617 0.985060453414917 4.785678658706238 -4.4455466153319945 4.144574334575632 1.2171498553650477 -0.956056535243988 3.0517578125e-05 0.55
71.54003691673279 0.1448214203119278 -0.9669175744056702 0.9777734279632568 1.3166926973117 -5.280382126331183 -36.87207161454454 1.1337241623109093 -0.9664400219917297 3.0517578125e-05 0.55
71.75223779678345 0.06945719569921494 -1.0229361057281494 0.9782517552375793 -1.4341575595272456 -1.1525442774482486 -89.6816854811869 1.0607697242161545 -1.0229361057281494 3.0517578125e-05 0.55
71.94235062599182 -0.048810940235853195 -1.1134825944900513 0.9879653453826904 0.34419510741064135 6.245354707132591 -144.62209545101936 0.9497319137893835 -1.1109654903411865 3.0517578125e-05 0.55
72.13860273361206 -0.1796448677778244 -1.1682143211364746 0.9932084083557129 3.155863670921885 9.581266591774893 163.1321904229828 0.8220236981050253 -1.1671918630599976 3.0517578125e-05 0.55
72.34595227241516 -0.29008764028549194 -1.2244271039962769 1.0010815858840942 3.5437004915963 9.793435682881327 107.72000611341905 0.7141496689104475 -1.2223145961761475 3.0517578125e-05 0.55
72.65078473091125 -0.5438642501831055 -1.3366583585739136 1.010339379310608 2.8077880401766606 -0.6774062530517876 24.927540909719486 0.5678289147227658 -1.3094995021820068 3.0517578125e-05 0.55
72.84488677978516 -0.7180668115615845 -1.3223283290863037 1.0089495182037354 5.23782529511048 -6.264992453080322 -27.98982597043121 0.3748792636116215 -1.3391573429107666 3.0517578125e-05 0.55
73.07579755783081 -0.8343825936317444 -1.290828824043274 1.0199925899505615 1.8570283671904624 -2.3243909538521033 -88.90715508126958 0.21991032289452206 -1.2972204685211182 3.0517578125e-05 0.55
73.26464033126831 -0.9377617835998535 -1.316089391708374 1.0356504917144775 4.019923013345104 1.0189730255336025 -140.86225226822611 0.13185432818109025 -1.2997609376907349 3.0517578125e-05 0.55
73.47082471847534 -1.0857703685760498 -1.3254507780075073 1.0484600067138672 2.190107797099141 8.816228058791653 161.70252421006305 -0.07742283034952632 -1.3260908126831055 3.0517578125e-05 0.55
73.68324255943298 -1.2136943340301514 -1.3058239221572876 1.064681887626648 8.50375826223515 8.655647984062702 103.31867603204041 -0.20630643664861573 -1.3057554960250854 3.0517578125e-05 0.55
73.87331461906433 -1.3399003744125366 -1.3104088306427002 1.0765020847320557 4.539901158962439 6.850460097777668 51.53853877605814 -0.3322488833287608 -1.3100218772888184 3.0517578125e-05 0.55
74.08460593223572 -1.5407476425170898 -1.268661379814148 1.0836882591247559 3.234442308400679 -1.8270350941668492 -6.730079527409514 -0.535134847569799 -1.270065426826477 3.0517578125e-05 0.55
74.20637798309326 -1.6390652656555176 -1.20533287525177 1.0813109874725342 5.136261593646428 -5.992850051440163 -42.05069283456042 -0.6318453758509959 -1.210115909576416 3.0517578125e-05 0.55
74.48489904403687 -1.745266079902649 -1.081620454788208 1.0906093120574951 3.7333210642901506 -4.356221626007745 -118.98847306147141 -0.7196747712490156 -1.110958456993103 3.0517578125e-05 0.55
74.66478443145752 -1.8270237445831299 -1.0532888174057007 1.1081397533416748 1.4517880548143423 1.213391348145132 -169.27397782433468 -0.7820290216229362 -1.067541241645813 3.0517578125e-05 0.55
74.86474895477295 -1.9527111053466797 -0.9836089015007019 1.124667763710022 1.5171338628720321 7.708485772545781 134.90556127017527 -0.8881378712712912 -1.0292140245437622 3.0517578125e-05 0.55
75.02647519111633 -2.0312209129333496 -0.9108436107635498 1.1400532722473145 1.5591012309574048 10.548942851772818 90.81755567206206 -1.0109935001526476 -0.9426692724227905 3.0517578125e-05 0.55
75.2376799583435 -2.122544288635254 -0.8430570960044861 1.156719446182251 3.2550856446110012 9.658869162505242 34.10767463865241 -1.1376414724980926 -0.844156801700592 3.0517578125e-05 0.55
75.44364047050476 -2.2577266693115234 -0.7354926466941833 1.1735259294509888 3.6318034727678525 0.6957308803077749 -23.641783439601337 -1.2795831972893927 -0.7354926466941833 3.0517578125e-05 0.55
75.63486981391907 -2.3390750885009766 -0.5725883841514587 1.1797168254852295 3.7163926878232436 -5.302413254817325 -76.08775907500082 -1.3660126253023481 -0.5725883841514587 3.0517578125e-05 0.55
75.83071637153625 -2.3403897285461426 -0.4523636996746063 1.1888296604156494 5.496696472556897 -8.934910984948955 -126.79750539267305 -1.3725670864386097 -0.4523636996746063 3.0517578125e-05 0.55
76.04023313522339 -2.3635027408599854 -0.3826295733451843 1.2131855487823486 1.2535205758331915 -0.08390087554930838 172.76361998901382 -1.4007443471841619 -0.3829333782196045 3.0517578125e-05 0.55
76.23611354827881 -2.43051815032959 -0.2813129723072052 1.2362940311431885 0.8189896974963427 3.7115757259777924 121.06922279387686 -1.4729811232088688 -0.2829782962799072 3.0517578125e-05 0.55
76.43190884590149 -2.458132028579712 -0.15567459166049957 1.2564233541488647 1.7393486304924213 8.879847510464494 67.96655142338098 -1.5068619384299886 -0.15893898904323578 3.0517578125e-05 0.55
76.61983633041382 -2.4671599864959717 -0.06403955072164536 1.2751867771148682 2.191809664821946 11.258839161061271 17.63559505542995 -1.5204168584898965 -0.06651344150304794 3.0517578125e-05 0.55
76.79495930671692 -2.5069363117218018 0.03243398666381836 1.291047215461731 5.658968360132522 5.471780008846443 -28.076462641174448 -1.543609779793489 -0.017234522849321365 3.0517578125e-05 0.55
76.99024438858032 -2.525179862976074 0.20209600031375885 1.3030964136123657 4.995723663723689 -0.8072155026817528 -80.5925157732637 -1.588307833268172 0.10729963332414627 3.0517578125e-05 0.55
77.17651534080505 -2.469115734100342 0.3470920920372009 1.3063640594482422 4.12646156663282 -3.7490847580292717 -129.60032094068086 -1.5422734864799548 0.3454378545284271 3.0517578125e-05 0.55
77.33925795555115 -2.4098594188690186 0.41142064332962036 1.3150945901870728 1.843228910727406 -4.776668666827404 -172.10046741600493 -1.4863948526106439 0.41083407402038574 3.0517578125e-05 0.55
77.55062866210938 -2.3947715759277344 0.47950494289398193 1.3286378383636475 -0.9127440867063672 -1.5831806565382964 132.20297290719557 -1.4762582027172286 0.4780386984348297 3.0517578125e-05 0.55
77.74351263046265 -2.382204532623291 0.59943687915802 1.3466321229934692 0.6841429873298556 2.676860279922845 83.09792267916313 -1.4693968878140307 0.59943687915802 3.0517578125e-05 0.55
77.94260239601135 -2.3271875381469727 0.7215807437896729 1.3594578504562378 0.3608331712097834 9.49106402548131 27.975578753773025 -1.4207428830371591 0.7200881838798523 3.0517578125e-05 0.55
78.13413619995117 -2.2840914726257324 0.8035712838172913 1.36893630027771 5.052888238543751 8.958217387517896 -20.076916795795558 -1.382289846467401 0.8022067546844482 3.0517578125e-05 0.55
78.31991267204285 -2.254409074783325 0.9165233969688416 1.3775029182434082 6.221689285671917 5.68919112592194 -67.55187807729646 -1.3583503194730944 0.9124027490615845 3.0517578125e-05 0.55
78.5090880393982 -2.158867597579956 1.0590144395828247 1.3829419612884521 4.18253171359581 0.3232206783443967 -115.63680318819252 -1.267394814851388 1.0572149753570557 3.0517578125e-05 0.55
78.72585773468018 -2.010951519012451 1.151588797569275 1.3779658079147339 3.4111338872010855 -3.8898740211124276 -171.33529394230416 -1.1266831235627686 1.1502032279968262 3.0517578125e-05 0.55
78.90082025527954 -1.934295415878296 1.1749954223632812 1.3771127462387085 -0.35248074663582474 -3.0848974108816436 144.74435117394825 -1.0511500222170733 1.1738080978393555 3.0517578125e-05 0.55
79.09618759155273 -1.889385461807251 1.2346036434173584 1.3808469772338867 -3.409815873972451 -2.823827002181007 98.44530158935395 -1.0095480844309757 1.2319180965423584 3.0517578125e-05 0.55
79.28236246109009 -1.8043088912963867 1.3266481161117554 1.3907222747802734 -1.9407636285913614 2.897537113853161 50.30513255690244 -0.9274585379775453 1.3252965211868286 3.0517578125e-05 0.55
79.47666382789612 -1.691267728805542 1.3979953527450562 1.3953739404678345 4.159551282771624 7.306568715485892 2.8836162038081192 -0.8152500902741817 1.3979953527450562 3.0517578125e-05 0.55
79.67338156700134 -1.6036092042922974 1.4531922340393066 1.391910433769226 5.296409607272564 8.421788090334061 -47.5540563504275 -0.7298550537910671 1.452406883239746 3.0517578125e-05 0.55
79.86494135856628 -1.5234628915786743 1.5376665592193604 1.384192943572998 8.829037166332782 6.567499593073854 -94.74173691542387 -0.6540689375727438 1.5357049703598022 3.0517578125e-05 0.55
80.07351493835449 -1.3558095693588257 1.6266745328903198 1.3776168823242188 7.560610470558191 2.4044101208824036 -147.04164010914562 -0.48876233124976803 1.6263705492019653 3.0517578125e-05 0.55
80.28094625473022 -1.180074691772461 1.632486343383789 1.3620927333831787 3.4239345283500286 -1.9029566807055414 159.4407702825695 -0.3129860466788835 1.6330835819244385 3.0517578125e-05 0.55
80.48733615875244 -1.0895694494247437 1.612156867980957 1.3446052074432373 -0.48690908506594466 -3.937373365596707 107.67160774793865 -0.22207048050785078 1.6120322942733765 3.0517578125e-05 0.55
80.69558835029602 -1.0142130851745605 1.6513115167617798 1.3349316120147705 -3.28264140885467 -0.57835358954835 55.62258843473023 -0.14883585242117586 1.650073766708374 3.0517578125e-05 0.55
80.88803958892822 -0.8889680504798889 1.6827391386032104 1.329360842704773 0.2034594563293347 5.281067859582801 6.746538151767147 -0.022647419327345097 1.6828234195709229 3.0517578125e-05 0.55
81.07941436767578 -0.773009717464447 1.675710678100586 1.3167120218276978 1.8065540218488565 8.758360848867017 -42.67951844173952 0.09423892617633806 1.6759284734725952 3.0517578125e-05 0.55
81.2740569114685 -0.6891509890556335 1.6780942678451538 1.3006346225738525 6.153464492921813 8.079290658916857 -89.97363374779616 0.18050650924371275 1.6778943538665771 3.0517578125e-05 0.55
81.45570826530457 -0.5707443356513977 1.6998281478881836 1.2865809202194214 8.315552015445864 4.589110567791646 -135.57795786218125 0.2942751563717122 1.6999280452728271 3.0517578125e-05 0.55
81.64838457107544 -0.3997213840484619 1.6664239168167114 1.2700451612472534 6.707559123245337 -1.3124639684368549 175.32176516606043 0.467418332147085 1.669740080833435 3.0517578125e-05 0.55
81.82948136329651 -0.28312957286834717 1.581091046333313 1.2464823722839355 5.364006766940014 -3.8085787965359326 129.5810390912275 0.5931880593881018 1.5824615955352783 3.0517578125e-05 0.55
82.02540707588196 -0.2364681512117386 1.5029823780059814 1.225748896598816 0.4915339584536442 -3.335970707606681 77.96414435158118 0.642233364792189 1.5039222240447998 3.0517578125e-05 0.55
82.2201681137085 -0.1807209551334381 1.4833471775054932 1.2131388187408447 -3.1444156868738395 -1.8566240200850037 29.81117911927417 0.7004469827310608 1.4835572242736816 3.0517578125e-05 0.55
82.39853715896606 -0.08425643295049667 1.4481006860733032 1.2077584266662598 -1.0878809615110183 1.9099888358200268 -14.123630513726297 0.7999718429367224 1.4489222764968872 3.0517578125e-05 0.55
82.60934925079346 0.0153891546651721 1.366961121559143 1.1965974569320679 1.0897927091991206 6.798509908236607 -68.42850222479873 0.9034933341837165 1.3689523935317993 3.0517578125e-05 0.55
82.80048751831055 0.08017381280660629 1.3102755546569824 1.1810777187347412 5.491736920843591 9.050874490905866 -115.42149684293392 0.9721164263996654 1.311317801475525 3.0517578125e-05 0.55
83.00046753883362 0.17994947731494904 1.2572180032730103 1.1691515445709229 7.551181978191455 8.177752404593008 -163.92658079051697 1.0752163330320175 1.258966088294983 3.0517578125e-05 0.55
83.19268274307251 0.29608187079429626 1.1433942317962646 1.1601227521896362 5.837911963339512 2.600362924341091 146.03034761112832 1.1970527150219679 1.1477960348129272 3.0517578125e-05 0.55
83.41835021972656 0.35843712091445923 0.9816465377807617 1.1367571353912354 3.1740712368200175 -2.782617907780596 87.77013665663604 1.267423430652661 0.9854865074157715 3.0517578125e-05 0.55
83.60908389091492 0.3511691689491272 0.9027273654937744 1.1216254234313965 -2.4139622198116975 -5.001255092197378 37.95758796729373 1.2660584825150143 0.9037107825279236 3.0517578125e-05 0.55
83.7995457649231 0.3849247694015503 0.8519116044044495 1.1162952184677124 -0.6987307838197028 -4.127916113071006 -9.904695951676896 1.3035772225200564 0.8534889221191406 3.0517578125e-05 0.55
84.07398772239685 0.4590822458267212 0.709792971611023 1.1157679557800293 2.1048707102559265 6.718001718837184 -81.36278052420698 1.3682937220285103 0.754496157169342 3.0517578125e-05 0.55
84.269939661026 0.48293909430503845 0.608256995677948 1.11134672164917 3.9103236265411057 8.472724234286456 -138.156287667439 1.4036129262630255 0.6565297842025757 3.0517578125e-05 0.55
84.34430027008057 0.49184295535087585 0.5828413367271423 1.1113475561141968 2.6949830665932724 11.336293757636527 -155.81116693039263 1.4268556529532272 0.5841459035873413 3.0517578125e-05 0.55
84.53336381912231 0.5384894013404846 0.4926036596298218 1.1097530126571655 5.388657078824321 7.2417481431203985 153.38196574304487 1.4800971632319266 0.4926036596298218 3.0517578125e-05 0.55
84.73184561729431 0.5503909587860107 0.32228103280067444 1.1023255586624146 4.60805650606193 -3.0200844375492246 99.07719743631525 1.5008695771357288 0.32677122950553894 3.0517578125e-05 0.55
84.92162990570068 0.49347880482673645 0.19390369951725006 1.0889325141906738 3.138354041399955 -6.123761702812593 48.76222423315042 1.4496109826550136 0.196520134806633 3.0517578125e-05 0.55
85.10153079032898 0.43777719140052795 0.14649653434753418 1.0869511365890503 2.1294307659373604 -6.448967319390063 0.6502693781649164 1.3968321469282916 0.14744256436824799 3.0517578125e-05 0.55
85.27891731262207 0.432162344455719 0.09244553744792938 1.0965012311935425 2.0215247988333074 -0.9124453612577813 -47.57313807862166 1.3962292345005292 0.09531348943710327 3.0517578125e-05 0.55
85.4760091304779 0.4153067171573639 -0.01997351087629795 1.1070581674575806 2.2850719695024635 5.492727300153748 -98.66068593794382 1.387676176959776 -0.012153742834925652 3.0517578125e-05 0.55
85.6660668849945 0.3669254183769226 -0.117287278175354 1.1140415668487549 1.8358750724366293 11.240860918359182 -152.3901557111194 1.3430401387594357 -0.11488375812768936 3.0517578125e-05 0.55
85.96097898483276 0.3221767544746399 -0.22325485944747925 1.123358964920044 3.618168082099601 9.736034721566082 141.60058805504335 1.3071471608296743 -0.20128747820854187 3.0517578125e-05 0.55
86.13707947731018 0.24778331816196442 -0.38238516449928284 1.1290676593780518 1.6707418744234317 1.283870378591863 80.374817039673 1.270057123972538 -0.3258879482746124 3.0517578125e-05 0.55
86.35094904899597 0.09610127657651901 -0.48632752895355225 1.1233010292053223 4.982438847484579 -6.937642368124829 21.003742439752127 1.162506986383741 -0.4505629241466522 3.0517578125e-05 0.55
86.51000308990479 0.005423871800303459 -0.5024371147155762 1.1267184019088745 4.60197095939169 -6.9542537040605765 -23.1245683914437 1.0329967174348567 -0.49901294708251953 3.0517578125e-05 0.55
86.59156274795532 -0.022246109321713448 -0.5105635523796082 1.1316413879394531 4.211967600489367 -6.046546507172552 -45.80361124203307 0.9774822865484805 -0.5090451836585999 3.0517578125e-05 0.55
86.77783441543579 -0.07572287321090698 -0.5666687488555908 1.1484884023666382 2.602214325752493 1.467911396476794 -93.12797306087985 0.9244962777965595 -0.5666687488555908 3.0517578125e-05 0.55
86.97782278060913 -0.18304741382598877 -0.648844838142395 1.1640552282333374 3.370929813168326 9.18485703612108 -153.03753051271812 0.8255877307342243 -0.6461408734321594 3.0517578125e-05 0.55
87.1544897556305 -0.27694329619407654 -0.6855432391166687 1.1762089729309082 4.430859338984958 10.339626949356767 159.03279523074022 0.7305706677714615 -0.6850758790969849 3.0517578125e-05 0.55
87.35379552841187 -0.3669818639755249 -0.7435681819915771 1.1941394805908203 1.0683273143493894 10.89327397343453 102.5463568349549 0.644817217219411 -0.7417812943458557 3.0517578125e-05 0.55
87.53686785697937 -0.4973912537097931 -0.8261334300041199 1.209764003753662 1.5364760925499867 1.8364221591732748 52.20172197089871 0.5208724344624648 -0.8230808973312378 3.0517578125e-05 0.55
87.83178663253784 -0.7515333294868469 -0.8373565673828125 1.217527151107788 5.891279749550532 -7.625901543895546 -31.423793008245507 0.34250666759507326 -0.854604959487915 3.0517578125e-05 0.55
88.00968885421753 -0.8271267414093018 -0.8065569996833801 1.2317733764648438 5.675971936403037 -4.967882002407446 -82.19596624419489 0.21735944477283717 -0.8166612982749939 3.0517578125e-05 0.55
88.2069182395935 -0.9086928963661194 -0.8275004625320435 1.2585365772247314 4.939080377533835 1.5623161314675975 -138.9264051512318 0.15033112273486754 -0.8126521706581116 3.0517578125e-05 0.55
88.38242721557617 -1.0173543691635132 -0.8414602279663086 1.2805434465408325 4.4118358041773265 7.613138277260213 171.08107786181694 0.055486825138045544 -0.838003396987915 3.0517578125e-05 0.55
88.58230757713318 -1.12819242477417 -0.8259857296943665 1.3053678274154663 1.6964095533934578 11.984241313812733 112.77373492292205 -0.11309911338409659 -0.8262964487075806 3.0517578125e-05 0.55
88.76498651504517 -1.2297033071517944 -0.8326091170310974 1.3301883935928345 1.8278173388364372 7.897933334941893 62.849866872686306 -0.21502052155640475 -0.832412838935852 3.0517578125e-05 0.55
88.94109559059143 -1.374966025352478 -0.8220215439796448 1.3473927974700928 1.8901973621865344 0.5275925885445752 13.41271100166312 -0.3605347341816778 -0.8226996660232544 3.0517578125e-05 0.55
89.0462634563446 -1.4629230499267578 -0.7850474715232849 1.3526965379714966 3.1639238857739063 -4.434260951070636 -16.94990528432856 -0.4497813275635064 -0.7861354947090149 3.0517578125e-05 0.55
89.20194697380066 -1.5502790212631226 -0.7018131613731384 1.3601852655410767 6.9981594492750165 -7.7857009022886965 -62.198286489744405 -0.5388282216410448 -0.7048890590667725 3.0517578125e-05 0.55
89.46583652496338 -1.6090725660324097 -0.6188063621520996 1.3887859582901 3.749740625328019 -1.3420343061042583 -136.89584399812185 -0.5816421144322138 -0.632583498954773 3.0517578125e-05 0.55
89.64080786705017 -1.6863845586776733 -0.5940537452697754 1.4147089719772339 2.8208519552074676 4.519735966000898 173.29279434227396 -0.6387946385580353 -0.6090356707572937 3.0517578125e-05 0.55
89.83907628059387 -1.7821508646011353 -0.5213565230369568 1.43966805934906 1.305649524586708 9.511475514008147 117.84793724106603 -0.7320254632013078 -0.5650801062583923 3.0517578125e-05 0.55
90.01602673530579 -1.839297890663147 -0.4596509635448456 1.4618384838104248 2.4819634111642324 10.45623807529785 69.73892373746853 -0.8125041938398129 -0.487613707780838 3.0517578125e-05 0.55
90.18198013305664 -1.9113242626190186 -0.4160025715827942 1.4821816682815552 1.8796716992259443 8.819436865778684 24.471435300646263 -0.9146630672912973 -0.41687268018722534 3.0517578125e-05 0.55
90.35771179199219 -2.0134739875793457 -0.32411351799964905 1.49951171875 4.181245745441981 -0.46102664608733757 -23.96926996681704 -1.0205427236483515 -0.3260398507118225 3.0517578125e-05 0.55
90.54561042785645 -2.0730626583099365 -0.17648820579051971 1.510141372680664 5.864091865612432 -6.371469980864917 -77.18588388130932 -1.085836842015868 -0.17848019301891327 3.0517578125e-05 0.55
90.7430567741394 -2.0613491535186768 -0.06371073424816132 1.5245959758758545 3.5618220739678677 -3.313035372895925 -130.41813862693016 -1.0782677097776183 -0.06371073424816132 3.0517578125e-05 0.55
90.91997909545898 -2.0701162815093994 -0.016235465183854103 1.5462419986724854 3.035328887899125 -0.38437476606048526 -179.54928363262297 -1.0906699325901834 -0.01671324111521244 3.0517578125e-05 0.55
91.10436367988586 -2.1160662174224854 0.058187711983919144 1.569087266921997 -0.07817791594631628 5.4028290030286374 130.13356332527877 -1.139463863697326 0.056687939912080765 3.0517578125e-05 0.55
91.27837920188904 -2.1399645805358887 0.1584230363368988 1.5887705087661743 0.5772543053362394 7.415600748118873 85.23619167393458 -1.1681639446887795 0.15670578181743622 3.0517578125e-05 0.55
91.47289681434631 -2.1430563926696777 0.2502342462539673 1.6075321435928345 1.5995227968320933 9.487786930003352 32.57465477280463 -1.175990314218143 0.24924081563949585 3.0517578125e-05 0.55
91.6619668006897 -2.1730692386627197 0.3390657603740692 1.6218080520629883 6.353662862120285 6.995582945046425 -13.362370958394413 -1.1873442778782521 0.2853280007839203 3.0517578125e-05 0.55
91.85721635818481 -2.1976561546325684 0.4901812672615051 1.6337215900421143 7.606148923075508 -0.5296688130785909 -64.93772269203903 -1.2304815288887498 0.4010867178440094 3.0517578125e-05 0.55
92.06386351585388 -2.145658016204834 0.6533730626106262 1.6370068788528442 6.358465029155497 -2.4308801333555032 -118.60113083501511 -1.1939537090476515 0.6518349647521973 3.0517578125e-05 0.55
92.24053978919983 -2.073826313018799 0.7233962416648865 1.6437079906463623 3.3607573294523907 -1.8423066832190205 -163.89211806449518 -1.1247119111465969 0.7233962416648865 3.0517578125e-05 0.55
92.45863008499146 -2.0406627655029297 0.773888885974884 1.6525739431381226 -1.217026152192693 -1.4048751814628544 138.2325790434905 -1.0963043308194713 0.7731819748878479 3.0517578125e-05 0.55
92.63389420509338 -2.031763792037964 0.8595699071884155 1.6656612157821655 -0.6450891341198144 0.2537956812669202 95.24416209240187 -1.090957814607881 0.8583180904388428 3.0517578125e-05 0.55
92.84878253936768 -1.9872595071792603 0.9791805148124695 1.6805877685546875 -0.28833979068716303 6.792263737750416 37.02536314382433 -1.0506375186835448 0.9773114919662476 3.0517578125e-05 0.55
92.9952986240387 -1.9490106105804443 1.0401756763458252 1.6892149448394775 3.1791173031384257 8.163835014122148 1.6116003883767036 -1.0163568719153813 1.038429617881775 3.0517578125e-05 0.55
93.20929431915283 -1.9109219312667847 1.1350139379501343 1.6969598531723022 8.508557245838064 6.044375959897899 -52.57094845636009 -0.9811589847813947 1.132978081703186 3.0517578125e-05 0.55
93.38186526298523 -1.8502484560012817 1.2527178525924683 1.7033694982528687 4.761148072084486 2.7092496526524505 -96.09658751475646 -0.9249373388974265 1.2509517669677734 3.0517578125e-05 0.55
93.57618951797485 -1.725691318511963 1.3579761981964111 1.6970055103302002 6.790734635486125 -2.237770364289728 -144.81732531457874 -0.8055041026646127 1.356213092803955 3.0517578125e-05 0.55
93.73623704910278 -1.62749445438385 1.3844339847564697 1.6913429498672485 5.313377999558645 -3.3237317982651584 172.99703084272696 -0.7084373368822511 1.384506344795227 3.0517578125e-05 0.55
93.93147087097168 -1.568597435951233 1.3818316459655762 1.687494158744812 -1.2021722364992602 -4.545542740431274 121.4078355102115 -0.6497657392335338 1.3813023567199707 3.0517578125e-05 0.55
94.10130548477173 -1.5327571630477905 1.4312814474105835 1.6920839548110962 -0.052837266786154476 -3.544531439179308 79.06098507427704 -0.6150524669358276 1.4312814474105835 3.0517578125e-05 0.55
94.27648067474365 -1.4559425115585327 1.4992866516113281 1.6950087547302246 0.5488189689421692 3.966451453351372 34.021358576152146 -0.539915470589161 1.4992866516113281 3.0517578125e-05 0.55
94.48656392097473 -1.3620575666427612 1.5439651012420654 1.6912236213684082 1.5558236784183146 7.18106587847407 -13.755108802885113 -0.44762563614862017 1.5439651012420654 3.0517578125e-05 0.55
94.67444658279419 -1.2931771278381348 1.5748786926269531 1.684160590171814 2.7752007903829123 9.576046138151465 -69.42203155610933 -0.37989679113048863 1.5748786926269531 3.0517578125e-05 0.55
94.84838891029358 -1.209147334098816 1.632839322090149 1.6840850114822388 3.0147587525469084 5.813040585452198 -116.15980923825246 -0.2985244470125503 1.6318888664245605 3.0517578125e-05 0.55
95.04474759101868 -1.0591795444488525 1.669581413269043 1.6757973432540894 3.325034951977236 -2.0027549168849177 -166.82275652146552 -0.15143596945633736 1.6694341897964478 3.0517578125e-05 0.55
95.23681545257568 -0.9394712448120117 1.6475797891616821 1.6634567975997925 2.8039070104684134 -2.4975689741092184 145.89308986142015 -0.02975241277836689 1.6488372087478638 3.0517578125e-05 0.55
95.4299066066742 -0.8887671828269958 1.620290994644165 1.6580904722213745 -1.3879734569840536 -0.9906337552569067 102.78048056171558 0.02382208740412814 1.620290994644165 3.0517578125e-05 0.55
95.59778428077698 -0.8782696723937988 1.6210745573043823 1.6567882299423218 -2.7791724502788293 -0.6609486670152137 93.01104765077157 0.034725347773271964 1.6210745573043823 3.0517578125e-05 0.55
95.78174901008606 -0.702893078327179 1.6471205949783325 1.6503411531448364 -2.8642783315531855 5.143813226859552 14.629862025862211 0.20643065169147534 1.647478699684143 3.0517578125e-05 0.55
95.96002459526062 -0.594632089138031 1.6262506246566772 1.6399129629135132 -1.4039173163062164 8.828385716257538 -30.131803239807965 0.3176884604530178 1.6269809007644653 3.0517578125e-05 0.55
96.16563200950623 -0.5135504007339478 1.6070632934570312 1.6193076372146606 3.800916683823274 6.2080160596720475 -80.60025161786987 0.4007238453178969 1.6070491075515747 3.0517578125e-05 0.55
96.32755637168884 -0.44271260499954224 1.61534583568573 1.6003414392471313 11.67054524571349 3.7425308390815117 -118.33874248058589 0.47298981759835074 1.614909052848816 3.0517578125e-05 0.55
96.52300119400024 -0.2910347878932953 1.600206732749939 1.5828089714050293 11.328765731484026 3.623415681661622 -164.62504647168234 0.6256724262175752 1.601452112197876 3.0517578125e-05 0.55
96.71475052833557 -0.14476323127746582 1.5226471424102783 1.5637909173965454 6.681847659186351 1.5119175255749482 149.6032613776555 0.779193824421665 1.5237154960632324 3.0517578125e-05 0.55
96.88916754722595 -0.065130814909935 1.4273264408111572 1.5355756282806396 2.730091562216388 -2.8352808275777823 103.28138708876499 0.8610573699301087 1.4301356077194214 3.0517578125e-05 0.55
97.08507370948792 -0.04353966936469078 1.3626787662506104 1.5084792375564575 0.25555484003943424 -7.506922476170199 54.391424065530856 0.887625234504227 1.363044261932373 3.0517578125e-05 0.55
97.2739200592041 0.014243410900235176 1.3487541675567627 1.4954266548156738 1.4951297130545744 -5.8679617250267135 8.907254848848728 0.9473859911868132 1.3488101959228516 3.0517578125e-05 0.55
97.46924471855164 0.1191381961107254 1.30269193649292 1.4846328496932983 1.1067791709530057 3.5893317023745532 -41.44984160240704 1.0571177296642278 1.303562879562378 3.0517578125e-05 0.55
97.67410159111023 0.208199605345726 1.225809931755066 1.4644393920898438 1.695847889121895 7.934960744232735 -93.19504839686353 1.1409902846831768 1.2366364002227783 3.0517578125e-05 0.55
97.87038278579712 0.2855297327041626 1.1705509424209595 1.4439510107040405 5.398771932529654 4.685726093560716 -142.0815884357697 1.2322889187020558 1.172009825706482 3.0517578125e-05 0.55
98.0598692893982 0.39024609327316284 1.093085765838623 1.4236681461334229 5.562524470393408 3.487025207437729 173.4742180496509 1.3404114859247616 1.0948315858840942 3.0517578125e-05 0.55
98.24608874320984 0.4646853506565094 0.9565020799636841 1.397007942199707 4.088668608883926 -1.9133075014635312 124.66524562871702 1.4227612454340588 0.9605727195739746 3.0517578125e-05 0.55
98.43958449363708 0.4849351644515991 0.8347964286804199 1.3626391887664795 1.4503791297434387 -2.232494746390224 79.10921264015158 1.4508323873106581 0.837505578994751 3.0517578125e-05 0.55
98.73176670074463 0.5095239281654358 0.7536018490791321 1.3264485597610474 -2.441077548491819 -4.275558160221511 3.420243642328927 1.4601587630441213 0.7779691815376282 3.0517578125e-05 0.55
98.84319615364075 0.5464072823524475 0.7194087505340576 1.3214114904403687 -2.9889860663845633 0.799149432096333 -24.1321578629818 1.5228467840948663 0.7201427221298218 3.0517578125e-05 0.55
99.01132297515869 0.5971638560295105 0.626334011554718 1.309419870376587 -1.0857755175438284 5.896795375305783 -67.98148790599711 1.580244346907879 0.626334011554718 3.0517578125e-05 0.55
99.22272801399231 0.6181970238685608 0.5109251737594604 1.283029317855835 3.1192430655625443 5.247159389844768 -125.35086015238305 1.6073133223371494 0.5137819051742554 3.0517578125e-05 0.55
99.41032433509827 0.6397053599357605 0.44669628143310547 1.262647032737732 5.804658208132602 8.477091989020494 -169.1301415571398 1.635073084949463 0.44768980145454407 3.0517578125e-05 0.55
99.60486006736755 0.6853511333465576 0.3351546823978424 1.2429959774017334 10.334389553701204 4.851537074795272 144.25188760662414 1.6871893106596803 0.33700448274612427 3.0517578125e-05 0.55
99.7987072467804 0.6800813674926758 0.1751641482114792 1.224295973777771 3.0025276820876954 4.069424446947563 94.52713887585355 1.6890052083268827 0.17689047753810883 3.0517578125e-05 0.55
99.99626135826111 0.618722677230835 0.049100060015916824 1.1941243410110474 1.0084859692918458 -1.778606211106612 42.79752428810462 1.6361369216122992 0.05160677433013916 3.0517578125e-05 0.55
100.17680501937866 0.5726968050003052 -0.005281137302517891 1.1732057332992554 -2.8934760690270704 -3.219239818510136 -1.455137617170803 1.594657761372 -0.003598690265789628 3.0517578125e-05 0.55
100.3744945526123 0.5671257972717285 -0.07632752507925034 1.1593846082687378 -1.617087675485542 -2.1695311151489376 -50.07173108814707 1.5945070168615363 -0.07632752507925034 3.0517578125e-05 0.55
100.6477906703949 0.5235263705253601 -0.2416946440935135 1.1421012878417969 2.6310387823296506 8.586673325150212 -125.65663331165852 1.5791116611252338 -0.19049198925495148 3.0517578125e-05 0.55
100.8444561958313 0.4730810225009918 -0.3207552134990692 1.1244094371795654 4.880197437871136 9.597408773381925 -176.35583761764923 1.5311609748664783 -0.2903176248073578 3.0517578125e-05 0.55
100.99089360237122 0.45395615696907043 -0.38750937581062317 1.1185829639434814 4.4162491814797376 10.57493512997242 147.5500809868492 1.506732632051609 -0.3445914685726166 3.0517578125e-05 0.55
101.17339420318604 0.4158596694469452 -0.4982771873474121 1.1109790802001953 4.604325381751508 3.382010533489837 104.53418986559764 1.4876193656660253 -0.44911515712738037 3.0517578125e-05 0.55
101.2740523815155 0.3521658778190613 -0.5896960496902466 1.1029499769210815 6.581875090901666 -1.106639391559108 71.94696191908899 1.4122444533135197 -0.5820207595825195 3.0517578125e-05 0.55
101.44316625595093 0.2308872640132904 -0.6650758981704712 1.0876127481460571 5.036691311364475 -4.86184823103722 24.88143706353792 1.2909898673382258 -0.6649779081344604 3.0517578125e-05 0.55
101.64288854598999 0.1185149997472763 -0.6830570697784424 1.0789684057235718 2.6789921019978142 -6.841655464271635 -30.549065746487006 1.1843820378487662 -0.6824653744697571 3.0517578125e-05 0.55

